Universal Differential Equations for Scientific Machine Learning

In the context of science, the well-known adage "a picture is worth a thousand words" might well be "a model is worth a thousand datasets." In this manuscript we introduce the SciML software ecosystem as a tool for mixing the information of physical laws and scientific models with data-driven machine learning approaches. We describe a mathematical object, which we denote universal differential equations (UDEs), as the unifying framework connecting the ecosystem. We show how a wide variety of applications, from automatically discovering biological mechanisms to solving high-dimensional Hamilton-Jacobi-Bellman equations, can be phrased and efficiently handled through the UDE formalism and its tooling. We demonstrate the generality of the software tooling to handle stochasticity, delays, and implicit constraints. This funnels the wide variety of SciML applications into a core set of training mechanisms which are highly optimized, stabilized for stiff equations, and compatible with distributed parallelism and GPU accelerators.

==> Reviewer_Response.txt <==
Dear Review Committee,

We thank you for the long wait. Due to many unfortunate circumstances, our authors had to persevere through much in this year of COVID before returning to this work. We hope the revised manuscript is worth the wait.

This manuscript, Universal Differential Equations for Scientific Machine Learning, focuses on how the tools of the SciML software ecosystem use the underlying universal differential equation framework to tie together many techniques throughout the numerical software landscape. It was submitted under the  ``Resource'' Content Type to be about the tool and what the tool enables. However, from the reviewer responses we believe that the relationship of the mathematical framework to the computational tool was not well described. In this heavily revised version of the manuscript we worked hard to emphasize what the components of the software tool are and how their connections give rise to methods which outperform the pieces in isolation. The composability of the tools within the software ecosystem is showcased as a collective for developing novel algorithms which give state-of-the-art results in scientific machine learning applications. 

While the focus of the manuscript is on the software rather than the specific methodologies itself, we do see necessity to establish that scientific machine learning as a general field gives methods that improve efficiency over purely data-driven approaches. As such, we field the reviewer responses point by point on those aspects, and have extended the numerical experiments to better highlight these improvements.

Below we address the reviewer comments point-by-point.

High Level Comments

>1) The novelty of this paper/approach when compared to previous work is unclear; please see comments from Reviewers #1, #2, and #3 for more details. The novelty will have to be well-articulated, presented, and discussed in the paper.

The novelty of the work is an integrated software ecosystem for scientific machine learning. The tools for efficiently solving stiff ordinary differential equations, stable adjoints, connections to neural networks, symbolic regression, and more are all combined to create these results. Improvements to the adjoints are given to improve both scaling and the stability in the case of DAEs. We showcase how other tools do not include the implicitness and sparsity handling that is required to scale to the stiff partial differential equation examples shown here, or exclude pieces of the puzzle like symbolic sparsification. We show that when you bring these tools together, you get new algorithms which are more efficient than the pieces alone. SINDy can be improved by incorporating prior information through UDEs before using (the same) symbolic regression algorithms. High dimensional neural PDE solvers can be improved by being restated as universal stochastic differential equations and directly using differentiable high-order adaptive SDE solvers. Improved closure models can easily be trained by mixing ocean parameterization techniques with neural networks inside differentiable differential equation solvers which are stable under advection-dominated flows. 

Reviewers have pointed out other ODE/PDE+NN methods that seem similar. We note that is by design and is one of the strengths of the software tool! Since the tool solves the general universal differential equation training problem, any other method which can be reduced to this form can similarly be handled by this training process. Neural ordinary differential equations, neural network representations of optimal controls, etc. all fall into this category. This is not a downside to the manuscript but precisely one of the reasons why the software is so useful! There are many other techniques in the literature which now have a high-performance, adaptive, and stable software for the training process by simply recognizing them as an instance of a UDE and using the SciML ecosystem. We now highlight this in the introduction as an asset, not a detriment, to the abilities of the software.

This manuscript is not reliant on the chosen examples being unique but far from it. While such a software manuscript would traditionally showcase the ability to perform well on already known algorithms, the unique piece of this software is the expansiveness of the types of DE+ML problems it can address. We want everyone to easily be able to see how all of these other algorithms can be addressed by the software, so we present its capabilities by developing a language to describe the various combinations (the UDE) and showing some new combinations which highlight the composability and the requirements of numerical stability. Readers can quickly see how many other methods can be addressed through this formalism and how the pieces can be recombined to give new algorithms. This makes everyone ask questions about the next thing that can be done with a UDE, and how different use cases of UDEs compare on different problems with sparse data, noisy data, etc. These are exactly the kinds of questions we would like researchers to ask and address with this software.

>2) Still related to the aforementioned issue, the novelty of DiffEqFlux.jl when compared to DifferentialEquations.jl and Flux.jl is not clear. Please see Reviewer #1's comments.

The pieces mentioned in this article are new to the SciML ecosystem and have never been published. While this ecosystem evolved out of DifferentialEquations.jl, that work (Rackauckas 2017) does not cover tools for efficiently solving stiff ordinary differential equations, differentiable solvers, stable adjoints, connections to neural networks, symbolic regression, and more, all of which are featured as the necessary components for the new algorithms showcased in the numerical experiments. Thus while being extensions of DifferentialEquations.jl, these new features, along with the modules like DiffEqSensitivity.jl, DataDrivenDiffEq.jl, and DiffEqFlux.jl, are substantially different from the publication simply about the early (non-stiff) differential equation solvers.

>3) Problems/experiments being demonstrated are not very convincing; real-world problems should be discussed and demonstrated. See comments from Reviewers #1 and #2.

We have improved the numerical experiments to show how the improvements to data-efficiency are required to get good estimates on real-world data, how the symbolic regression mixed with the UDE training improves the extrapolation performance, and showcase how this procedure improves the ability to accurately recover from noisy data. 

We note that this software and the techniques shown in the paper are being used in the real-world, such as how the Boussinesq improvement is one of the underlying methods being incorporated into the CLIMA climate model (https://clima.caltech.edu/), and since the preprint the Lotka-Volterra application tutorial has been used as the basis for methods that have discovered better models of battery degradation (Bills 2020) and has been used to improve pharmacodynamic models in FDA submissions. 

The differentiable solvers developed for this manuscript are the basis on which the Pumas pharmacometrics software was built and are the noted reason for its performance (see Accelerated Predictive Healthcare Analytics with Pumas, a High Performance Pharmaceutical Modeling and Simulation Platform). This made a notable impact on the COVID-19 pandemic to the point that Dr. Husain A., Director Head of Clinical Pharmacology and Pharmacometrics at Moderna Threapeutics Inc., mentioned "Pumas has emerged as our 'go-to' tool for most of our analyses in recent months", helping them achieve the fastest vaccine deployment in history. Ensure the stability and proving the correctness of these differentiable ODE solvers to be verified as an FDA standard is the reason behind the lateness of the submission and the reviewer response. For this software and its connection to real-world pharmacometric practice, author Rackauckas received the Emerging Scientist Award, the highest early career award given by the International Society of Pharmacology. That demonstrates the high real-world impact that this software resource has had over the last year, and is one application case study out of many for the SciML software. While these specific scenarios contain proprietary information and cannot be directly used as the numerical experiments, the manuscript is designed to mimic the characteristics of these cases to demonstrate, in an open way, exactly how the software improves stability and performance for these scenarios.

>4) The focus of the paper is not clear: is it the software ecosystem, or the general methodology/approach? See comments from Reviewers #1 and #3.

We thank you for this comment. It was not clear in the first draft of this work. We have restructured the paper to be all about the SciML software ecosystem. The examples are there to highlight the kinds of algorithms which the SciML ecosystem enables, showcasing that the software enables novel science, but the manuscript is about the software itself.

>5) It in unclear if the method is robust to noise in data; please add experiments to cover this point. See comments from Reviewers #3 and #4.

Extensive numerical studies of the first application with respect to noise are now detailed in the supplemental, with a mention in the main paper.

>6) The presentation of the paper needs to be substantially improved, as highlighted by Reviewers #1 and #4.

The paper has been almost entirely rewritten, and we hope this meets the demands of the reviewers.

Reviewer 1

>The hybrid mechanistic/data-driven approach is not clearly motivated. The approach is introduced with little more than "deep learning has had recent advances / sometimes theory works / sometimes deep learning works", without clearly selling why deep learning techniques should be of interest to those who are already comfortable building theory-driven mechanistic models. (Who I believe are the target audience of this article.)

We thank the reviewer for pointing this out. When there is a lack of theory or when the theory is unclear, machine learning approaches can allow for learning what the model should be in a way that requires less assumptions of mechanism. We have updated the introduction to better reflect on the core reason for theory-driven mechanistic models to adopt forms of machine learning. 

>These issues are exacerbated by the fact that at every scale (sentences, paragraphs, sections, the abstract, the whole paper), the article is far too wordy. Ten words are not used when twenty could be used instead. Paragraphs are frequently unwieldly large.

In this draft we have worked to make the wording more concise. 

>The beginning of Section 5 "Discussion" is essentially irrelevant, as neither image processing nor NLP are the focus of this article.

We have revised the beginning to make it clear that the connection is inductive bias.

>Regarding Table 1. This claims that torchdiffeq/torchsde do not support multithreading, which is false -- both support multithreaded parallelism via batching. Likewise the claim about distributed computing is false, as PyTorch (underlying these libraries) has support for distributing computing. torchsde is erroneously claimed not to support discretise-then-optimise. The column on sparsity is a strange inclusion, given that neither of the other libraries include implicit solvers at all, so that the column would be better titled "implicit". (With good reason, it might be noted -- these libraries tend to focus on pure-neural-network vector fields, for which implicit methods are questionably useful at best.)

We have corrected these concerns.

>However, the benchmarks can be meaningfully improved; most notably the benchmarks appear to be CPU-only. Given that all libraries involved are GPU-capable, then GPU benchmarks would be very informative.

Given that most of the demonstrated applications outperform on CPU over GPU, we omitted this from the manuscript as it did not intersect with the core theme. We believe this would be much better suited for a separate article which focuses on GPU performance and the kernel generation procedures, though are willing to put such information into the supplemental as necessary.

>Also, the benchmarks are not completely consistent between the two libraries. Largely the differences are minor, and collected at the end of this review. One that did stand out was that the reaction-diffusion benchmarks use explicit tridiagonal data structures in Julia, but use full dense matrices in PyTorch. This is definitely not a fair comparison, and one that is not a limitation of the libraries, as it is both easy and efficient to do multiplication by tridiagonal matrices by hand. (Especially ones with near-constant diagonals, as these stencils have.)

We have updated the benchmarks to use as many tricks as possible in the PyTorch code. The improved timings were added to the manuscript.

>Of secondary importance (as it is not the main focus of the paper) it would very interesting to see the performance of SciML on the larger problems targeted by torchdiffeq/torchsde. Many of these problems (e.g. the ODE-RNN of Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_) actually involve relatively small MLPs, not large CNNs, and as such frequently exhibit poor GPU utilisation. Does SciML maintain its good performance for such use cases, i.e. are the contributions of this paper of interest to a broader audience?

This would be a good study to perform, but given that these problems do not intersect with the topics of the manuscript we have decided to omit them from this revision. This would be a great topic for an ML-focused follow-up which we are considered (but have put on hold until this one is completed!).

>I would note that this article does not seem to champion SciML as its main contribution. If the authors so desired, I believe it would be acceptable to leave out comparisons altogether, and defer them to another article focusing specifically on the SciML ecosystem. (And simply remark that SciML was the software framework of choice for this article.)

The article has been revised to make it clear that the combined SciML ecosystem is the main contribution. Pieces, such as DiffEqFlux.jl, DataDrivenDiffEq.jl, and the sensitivity analysis methods of DiffEqSensitivity.jl, are simply the pieces but the combination is what's required to perform the shown numerical experiments.

>I would express one major concern, which is that the underlying DifferentialEquations.jl library already claims to support autodifferentiation through its solvers, whilst Flux.jl already provides neural network components. It is not at all clear what DiffEqFlux.jl contributes that cannot easily (and more flexibly) be reconstructed from these two component packages.

DiffEqFlux.jl is a high level API which has components for easily incorporating neural networks into differential equations (predefined structures like NeuralODE), defining advanced loss functions (multiple shooting, collocation losses, etc.), connections to optimizers (unified interfaces to, for example, mix ADAM and L-BFGS), and more. The automatic differentiation of the DifferentialEquations.jl solvers is provided/controlled by the DiffEqSensitivity.jl submodule, which is also a part of this manuscript. As a high level API, DiffEqFlux.jl could be replaced by other high level APIs built on the DifferentialEquations.jl and DiffEqSensitivity.jl tools. But, while anyone in theory could build a new API, we recommend DiffEqFlux.jl to users as it provides as easier way of getting started.

>The various SciML libraries do not seem to have any guidelines for contributions. There are only some dead links purporting to link to the developer documentation, and the usual "CONTRIBUTIONS.md" etc. files often found at the top level of repositories are not present. This is quite a strong disadvantage: libraries are often pushed beyond their original design requirements, for the which the most elegant solution is often to offer pull requests against the library. A clear willingness to accept well-written contributions would be a good way to manage uncertainty around decisions on which software stack a new long-term project should use.

Thank you for noting these issues. We have greatly improved the developer documentation. While individual CONTRIBUTIONS.md work well for small projects, the 100+ repository and 100+ contributor ecosystem of SciML is too complex to update hundreds of files with every update. Thus we use a centralized developer documentation to keep things in sync and have created COLPRAC (Contributor's Guide on Collaborative Practices for Community Packages) (https://github.com/SciML/ColPrac) to help guide contributors. Please let us know if you have any other concerns or ways to improve the organization.

>The authors' choice of terminology -- "universal differential equations" -- seems to emphasise the importance of the universal approximation theorem to their constructions. It is surprising, then, that there is so little discussion of the universal approximation theorem and its implications. (And its limitations.)

>The cleanest presentation of the classical theorem is probably that given by Pinkus 1999, "Approximation theory of the MLP model in neural networks", _Acta Numerica_. There are also several modern variants; see for example Park et al. 2020 "Minimum Width for Universal Approximation" and many of the references therein.

Thank you for this note. We have added these references to the discussion on universal approximators. We wish to keep the discussion on universal approximators short because, as you note, there is already substantial work in this topic. What is necessary is to include the right references for an informed reader to find further information on what architectures constitute universal approximators, which we believe we now do.

> There is now a substantial literature on the use of neural differential equations in machine learning, the typical venues being NeurIPS, ICML, ICLR. As the approach apparently motivating this article, there is not nearly enough discussion of this closely related literature.

> I would particularly expect to see some discussion on Hamiltonian neural networks (Greydanus et al. 2019, "Hamiltonian Neural Networks", _NeurIPS_, and Zhong et al. 2019, "Symplectic ODE-Net: Learning Hamiltonian Dynamics with Control", _ICLR_, and others), as being closely related to the topic of the paper.

> Other major use cases are time series applications (Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_ and Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_), and continuous normalising flows (Chen et al. 2018, "Neural Ordinary Differential Equations", _NeurIPS_, and Grathwothl et al. 2018 "FFJORD: Free-form Continuous Dynamics for Scalable Reversible Generative Models", ICLR).

Thank you for this comment. We have added references to the new introduction which highlights the connection of the software to the various works.

> It is strange that torchdiffeq/torchsde are given separate lines in Table 1: SciML is a whole ecosystem; the PyTorch ecosystem should not be broken down into its component parts.

SciML shares the majority contributors across its projects, with contributor access maintained by teams inclusive of multiple repositories, under one organization and governing body. As different packages with different maintenance structures, contributors, and organizations, we do not see similar unity between torchdiffeq and torchsde as there is to SciML. As such, I do not know if it makes sense to include them together as they are different entities from different individuals.

> Section 1.3 of the supplementary material lists 8 different ways of calculating adjoints. This number seems to represent both mathematical differences (e.g. forward mode vs reverse mode) and software framework differences (Tracker vs Zygote). It would be helpful to distinguish these two kinds.

A full discussion of the performance trade-offs is now included in the supplemental.

> On benchmarks: The comparison against torchdiffeq's 'adams' method is not relevant -- the method is/was buggy and for the time being is no longer present in torchdiffeq.

Thank you, this has been removed.

> On benchmarks: I would suggest running torchdiffeq/torchsde both with and without TorchScript. Differential equations are not the regime that TorchScript is designed for, and its use can sometimes actually slow things down.

The benchmarks were run with and without TorchScript. The fastest version was included in the final benchmark. This is documented in the Gist.

> On benchmarks: I do not think the introductory examples of torchdiffeq/torchsde (spiral, gBM) are interesting or relevant speed benchmarks: actual use-cases for SciML would be preferred.

The numerical properties of the spiral neural ODE are very similar to the Lotka-Volterra example, which is then representative of downstream usage in applications like battery modeling (https://chemrxiv.org/articles/preprint/Universal_Battery_Performance_and_Degradation_Model_for_Electric_Aircraft/12616169/1) and of the recent applications in pharmacology. gBM is of similar size as well. Thus these do match the performance in SciML use cases that we are now seeing in the real-world and have already seen major impacts from! In addition, they have the benefit that the code for the models is given by the authors of the libraries: we can trust the comparison is fair because we are using the code provided by the library authors for implementing the model. Since other cases would be open to more ambiguity while not improving the match to applications, we find that these are very relevant speed benchmarks.

> On benchmarks: The benchmark comparisons to torchdiffeq sometimes use odeint_adjoint. odeint is nearly always faster that odeint_adjoint, so it would be best to always use odeint, to give the benefit of the doubt to a competing library.

> On benchmarks: Only a single run appears to be performed for some benchmarks. Other benchmarks use multiple runs and take a mean. It either case it is generally preferred to perform multiple runs and take a minimum.

We have improved the benchmarks to make note of this. For benchmarks as long as the PDEs, the variation is extremely minimal (<1%) which is the reason for the single runs.

> On benchmarks: Some of the Python benchmarks include the instantiation of the vector field (e.g. LorenzODE()) in the timing of the problem, which is not the case for the Julia benchmarks.

> On the DiffEqFlux.jl documentation: It is not clear what makes the Fast* operations "fast". It would be informative to state why they are supposedly faster than the corresponding Flux.jl operations. Moreover, is there a reason that they cannot simply be upstreamed into Flux.jl? (If need be determining at compile time whether to dispatch to the Fast* implementation or the current Flux.jl implementation.)

It is due to the lack of implicit parameters giving the optimizer the ability to further reduce allocations and memory usage. This is also seen with the explicit definition of the adjoints on this function. Technically a fully omnipotent optimizer could erase the usage of this, but we have found that to be similar to discussion of polyhedral optimizations in practice.

> On the DiffEqFlux.jl documentation: The "Tutorials" section is the first, large, and uncollapse-able, section of the documentation, which makes the documentation somewhat harder to navigate. When initially evaluating a library, I personally begin with its features and API, to see if it is suitable for my needs -- and only investigate the in-depth examples afterwards.

Early analytics of the DifferentialEquations.jl documentation showed that generally we received around 10,000 more unique repeat users per 3 months to the tutorial sections of the documentation over the manual and API sections of the documentation. This led to the choice to lead with tutorals before other sections. We believe that, without further evidence, that it is the correct decision to put tutorials first for this reason.

> On the DiffEqFlux.jl documentation: Under Layers->Neural DIfferential Equation Layers, then a Neural ODE is claimed to be "continuous-time recurrant [sic] neural network". This is not quite accurate. Neural ODEs are continuous-time residual networks. Continuous-time recurrent networks are better described by neural CDEs (Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_).

> "backpropogation" (used throughout) should be "backpropagation".
> Line 56 of the supplementary material: "QuadratueAdjoint" should be "QuadratureAdjoint"

Thank you for noting these issues. They have been fixed in the new manuscript.

Reviewer 2

> Over the last few years there have been several works on the exact same theme: Getting some data from solving some ODE or PDE and then use regression and some Neural networks to retrieve the original ODE/PDE. In these works, the vast majority of the problems that are being solved are simple (with smooth solutions and not enough complexity) yet when one reads the claims in the paper one gets the impression that this is the theory of everything. This paper is no exception.

We thank you for your response. We note that this paper is about a software which is capable of efficiently doing such integration between fields, not a theory of everything. This was submitted under the software Resource category of the journal, not as a research article about the neural network methods themselves. We see it as a strength that many of these ODE/PDE+NN methods you mention can be accurately and efficiently solved with our software tools in a way that extends them to high-order, adaptive, and implicit. The purpose of our examples was to make it clear how many examples can be easily done with these tools, and so in that sense it sounds like we succeeded. We propose a mathematical framework, the UDE, to describe the class of problems which can be handled in order to tame the expanse of problems we're focused on. By strictly defining the class of problems which this applies to, we are directly describing what problems it can handle, and which it cannot. We focus on one question: can a software which handles the general set of UDEs give valuable ways to improve the data-efficiency of the learning process, solve high dimensional PDEs, and learn accurate closure models? We provide numerical experiments to justify this is the case and show that many other techniques reduce to UDE training.

> This type of work has existed now for decades, except that it has resurfaced recently under new names and acronyms. For example you may find the same ideas as presented here in PINNS in Lagaris et al. Artificial neural networks for solving ordinary and partial differential equations from 1998. A lot of similar works can be found in these proceedings form 2000 (https://mitpress.mit.edu/books/knowledge-based-neurocomputing - a title that is strikingly similar to the section 2 of this paper).

Thank you. The Lagaris paper and other works are cited in our software about PINNs (NeuralPDE.jl). However, that is kept separate from this paper because it is a completely separate method which makes different engineering trade-offs in comparison to the UDE formalism. We have amended the introduction to better explain why the PINN or "ANN as ODE/PDE solution" does not capture what is required here. Numerically, PINNs do not have much in common with the methods focused on here.

> The authors also suggest that they extends SINDy but then practically the present method is a non-discrete version of PINNs (which eventually is practically identical to PINNS/Lagaris et al. when implemented). Even more, the core of the work described here in has appeared before under the title Neural Ordinary Differential equations (https://arxiv.org/pdf/1806.07366.pdf - this paper acknowledges discussions with one of the authors of this paper).

Sorry but this is a major misunderstanding of the work. The Neural Ordinary Differential Equations paper and its methods cannot do the vast majority of what is described here, as described throughout the paper. Its adjoint methods are not stable on these equations (as demonstrated by the divergence of the neural ODE paper adjoint on the vast majority of the benchmark problems), its adjoints do not support Index-1 DAEs (not specialize on linearity of mass matrices, or even allow mass matrices), does not include connections to symbolic regression software, does not showcase ways to solve 100 dimensional PDEs, etc. 

> Please see also a recent related extension to SINDy by Brunton and Kutz group using shallow NN (Erichsson et al., Proc. Royal Soc. A, 2020).

Thank you. We have amended the discussion of SINDy to include this paper. We note that this method, while similar at face value, explicitly mentions "No prior knowledge is assumed to be available, and the estimation method is purely data-driven" and is thus very different from what is displayed here.

> A major question to this work is the lack of any assessment regarding how well posed is this approximation for given data. What if you approximate the solution of an ODE/PDE but then the boundary condition change? Does one need to retrain the model? If so what is the advantage of this work? Finally what if multiple ODEs/PDES describe the same sparse data? Under which regularisation one of these will be discovered by the present method ?

While these are interesting questions, we believe a full theoretical analysis of all of the possible ways the software can be used strays from the fact this is a software manuscript, submitted in the resource section, to be about the software. We believe that this question comes up because the original manuscript was not clear that it was about the software, and we hope the heavily revised manuscript is more clearly focused which thus addresses this.

> Finally, even ignoring the above criticism for originality, one may have hoped for an advance in terms of the problems that can be solved with these methods today. Section 2.1 advertises identification of non-linear interactions, yet all that is being identified is the xy terms in the Lotka- Volterra system. How about the solution of a chaotic system of ODEs instead ? In section 2.2 one reads about conservation laws and then sees an algebraic equality as a model of a conservation law-how about a fluid mechanics problem (say flow past a an airfoil at Re greater than 10'000)? The same motive is repeated in every section of this paper where the title is far more adventurous than the results (usually 1d in space and time) presented in the paper.

The first two examples are two showcase state-of-the-art performance in data-efficiency for symbolic reconstruction of equations by using the connection between these softwares. In this new version of the manuscript we better emphasize the efficiency gain and noise handling to showcase the improvement. And we note that one of the sections does include solving 100 dimensional partial differential equations with adaptive SDE solvers, showcasing a new algorithm created through this connection of the softwares.

Reviewer 3

> Page 2, lines 53-55: It’s not clear how the “grey box” UDE approach is more interpretable than methods such as PINNs. In a PINN model, the user specifies a pre-determined differential equation model that governs the data to aid in training. The user then interprets the resulting trained parameters and equation forms. Equation (1) in this article is a generic dynamical system whose right hand side is universally approximated with neural networks such as Equation (2) based on the UAT. The PINN model seems to be more interpretable after training than a “grey-box” UDE approach; can the authors comment?

Integrals are naturally a less interpretable object. Even though the investigated differential equations have a mechanistic form, none of them have an analytical solution which is expressible in elementary functions. In that sense, symbolic regression of a PINN would not necessarily yield human interpretable functions, or expected to be simple interpretable expressions. Meanwhile, what the UDE's approximators learn correspond to missing mechanism, with symbolic regressions being hypothesis for unmodeled behaviors which are likely expressible in a much simpler form than their integral.

> Page 4, lines 141-143. With 8 possible modes for calculating the adjoint, it is possible that some modes will succeed and others will fail for each of the documented case studies throughout the study. How can a user know a priori which modes will lead to success in each different case study? Does the user select which mode is used or is this determined automatically?

We address this in the documentation and have a new section in the supplemental, Sensitivity Algorithm Decision Tree, that describes a sensible method for users to find an optimized choice. It describes which methods can be expected to fail on some (stiff) equations, and gives a path to find the form that is optimized for a given compute form (CPU vs GPU). While the default choice is generally stable, we do note that one can often times find a form that is much more optimized for a given model and this does not seem to have an easy form of automation.

> Section 1.1: This article is focused on the incorporation of UDEs as a usable framework for scientific machine learning, but this section describes the performance of the sciML ecosystem for solving many types of differential equations. Is SciML also a new contribution of this study? Or are the authors justifying their choice of the SciML ecosystem? There appear to be several previously-published articles on SciML, so what are the novel contributions of Section 1?

The previous version of the manuscript did not was not explicit enough that this submission is as a software Resource for the SciML software ecosystem. The novel contribution is a flexible software that makes it easy to extend many previous algorithms.

> Table 2: In what context is it meaningful to solve an ODE system with 786,432 equations? How can a user even ensure the solution is accurate with this many dimensions?

That comes from a semi-discretization of the reaction-diffusion equation, common in domains like systems biology and quantitative systems pharmacology. In fact, most of the examples in the paper, such as the semi-discretized neural advection for Navier-Stokes and the semi-discretization of the Fisher-KPP equation, are exactly of this form. Generally scientists look for general spatial behaviors when evaluating such models. In fact, there is an entire field dedicated to this act, known as model verification and validation, with a large portion of the field specifically devoted to partial differential equation models of the form demonstrated here. By giving the field new software that improves the speed at which sensitivity analysis can be performed, this impacts said field by making it possible to perform more extensive analysis in a computationally-reasonable amount of time!

> Section 2.1: Is the method robust to noise in the data? I.e., it appears to work well then the model is perturbed by a normal distribution with standard deviation of 10^{-3}. How are the extrapolated predictions altered for a standard deviation of 10^{-2}, or 10^{-1}? These values are plausible when working with biological data. And what motivates the parameter choices of x_0=0.44249296 and y_0=4.6280594 as opposed to, say, x_0=0.44,y_0=4.63?

We have added to the supplemental a study on the noise robustness of the technique.

> Section 2.1, lines 285-287: I don’t see any results in supplement 4.1 about the original SInDy approach being unable to learn the true underlying equations.

We have added Table 1 that shows the recovered functional forms.

> Section 2.1: lines 288-295. These results should either be included in this document or not included in the results. It may be appropriate in the discussion as future work.

We have removed it from the revised manuscript. We are sorry for the confusion. We believe the strongest demonstration of impact from scientific software is to highlight the other researchers and studies which were generated from said software, though we recognize that this does not neatly fit into the standard template of a scientific publication. Being a manuscript about a software resource, the boundaries can sometimes be fuzzy.

> Section 2.3: When we ascertain that the CNN has a filter of size 3, we recover the typical centered difference 1,-2,1 stencil, which is intuitive. Do we still recover intuitive stencils with more filters? I.e., for five do we recover 0,1,-2,1,0, the higher order stencil -1,16,-30,16,-1, or something else altogether? In practice, when does a user know that enough filters have been used?

> Section 2.3: What is the advantage of using the UPDE framework here as opposed to PDE-FIND (the PDE equivalent of SINDy), or other methods used to infer PDEs from data? It appears as if the UPDE framework specified in Equation (13) requires the user to know the underlying model a priori.

Thank you for this question. The advantage is that, in this formulation, the symbolic regression is very low dimensional (here, one dimensional) since the nonlinearity is only local. This is a common property across semilinear PDEs used in disciplines like systems biology, systems pharmacology, ecology, epidemiology, etc. where the resulting dimensionality of the nonlinearity is the number of species involved. This is greatly computationally simpler than a symbolic regression over the whole input domain. We now note this in the text.

> Section 3.1: It is not clear to me how the stochastic differential equation (16) is related to the deterministic partial differential equation (17).

Thank you for noting this. We were missing a reference here. The revised manuscript now explicitly references work which showcases the connection between stochastic optimal control the Hamilton-Jacobi-Bellman equation, with LQG being a common example.

> Section 4.1: what does the term \bar{wT} represent?

The horizontal average temperature flux in the vertical direction. This is now made explicit in the text.

> Section 4.1, line 412: Where does the non-locality arise from? There are no convolutions in Equations (19)-(20).

The non-locality is generally attributed to the fact that a three dimensional PDE with divergence constraints cannot be exactly represented in one dimension. The references on ocean parameterization note the on-going debate about whether this should give rise to non-local operators in the approximation.

> Section 4.3: It seems awkward that the training error for both the linear and neural net models are higher than the testing error. Why is this?

For simplicity we keep the loss function to L2 norm from the introduction of the method, which is not normalized by the total number of sample points. There's simply more points used in training.

> Minor revisions
> Line 14, page 1 should read “This work demonstrates”
> Page 4, line 142: AD has not been defined
> Page 8, line 268-9 should read “between the predator”
> Page 13, line 362 should read “given by requiring that”

Thank you. We have corrected these in the revised manuscript.

Reviewer 4

> There is not main schematic figure outlining the overarching approach. It would be helpful to see the method workflow, what assumptions are placed on the model architecture, etc., how data is processed, and what is the "output" of this approach on an illustrative example.

We have added a new Figure 1 to be much more informative of the approach. We also were considering possibly adding a flow diagram of the software components, but given we were at the figure limit we omitted it in favor of the other figures and tables. However, we are very interested in hearing feedback of if such a diagram would be useful, or simply redundant / too simple. 

> Similarly, most of the examples in the main text are not accompanied by any results figures or tables, which makes it quite hard to "see" that the method is working. For example, I was constantly referring to the SI, and even then, many of these figures do not clearly show the benefits of the method. I would recommend a summary figure in the main text that includes comparison figures showing the success of the method on the main applications (HJB, Boussinesq, etc.).

As previously mentioned, this is a limitation of the Resource section having a 6 figure limit. We some example figures are in the SI to make room for the benchmark tables. Additionally, the HJB and Boussinesq figures are not too enticing as they simply show a loss against an analytical solution decreasing to demonstrate the method successfully trains and predicts, which is a necessary validation but we believe it didn't make the cut for main material. That said, we are interested in your feedback on whether this decision should be reversed.

> Then, the most compelling examples should have more detailed "zoom-in" figures that show more details about how the UODE is enabling enhanced modeling/prediction/simulation, etc.

Thank you for this suggestion. We have greatly revised some figures based on this idea.

> The SINDy algorithm should be "SINDy" not "SInDy".

This has been corrected in the manuscript.

> The idea of UODE enhanced SINDy is interesting. Is the UODE correction interpretable as a symbolic expression, or is it an input--output function?

We believe that the new figure and the revised manuscript explain the approach a lot better, hopefully to your satisfaction.

> I am struggling to see the accuracy/efficiency tradeoff and where this method fits in compared with traditional scientific computing solutions. Of course, it is unreasonable to expect a new method to outperform decades-old techniques, but I need to see more details about quantitative accuracy and efficiency. In fact, in the main article, I don't see any information about accuracy or efficiency. This is essential.

The data efficiency of the approach in the Lotka-Volterra example is now examined in a lot more depth. For computational efficiency we showcase the results against other ML-augmented differential equation libraries which highlights the optimization to this domain. Additionally, we detail the performance differences between different differentiation and adjoint techniques.

> The description of the UODE in the introduction is overly simplistic and doesn't really give me much of a feeling of how to use this or how general the approach is. For example, it might help to give some specific examples about how to formulate this for ODEs vs PDEs vs Stochastic equations vs BVPs vs etc etc. Also, what is the NN architecture that is recommended? Can the resulting models be used for analysis or just prediction? Maybe this information is somewhere in the paper, but I can't find it, and there is no clear section on formulating the UODE. This would be extremely helpful.

Thank you for this response. We have greatly revised the introduction of the UDE and its motivation. The UODE is an ordinary differential equation defined in part by a universal approximator. This gives a way to transform functional inverse problems into discrete parameter inference problems. The SciML software then supports this connection to universal approximator libraries, such as Flux.jl's neural networks, in each of its different types of solvers. 

As an object, it's a very high level way to define the set of inverse problems that the DiffEqFlux.jl software can solve. This allows for numerically capturing missing functions via a learning process, which we now better introduce by explaining some of the simple cases (neural ODEs, neural network optimal control). But, to showcase the generality of such an approach, we then showcase the uses of this generally idea to different applications, such greybox system identification (of course, with limitations that can be explored), high dimensional PDE solving, and discovery of closure models.

> For a claim of "universal", I think it is also important to clearly discuss limitations and future directions. For example, does this work with data that is unevenly spaced in time or space? Does the approach require that the full system state is measured, or will it work with latent variables?

To address this we show the usage on the Hudson Bay data, which is unevenly spaced data. We note that the loss function is continuous in time, so unevenly spaced in time and space does not change the training process. As for whether it works with latent variables, that is definitely going to be dependent on the data and the known equations. Similar issues as structural identifiability will show up in this case. However, structural identifiability is not enough to fully describe the phenomena here, since the weights of the neural network are seemingly never identifiable, even if the missing functional form U_theta is identifiable. We have actually found a case of this in pharmacology applications (https://youtu.be/Z_-WxpaygB0?t=1189), where the approach could seemingly always identify that the missing functional was linear (known from generated data) but with an unrecoverable random constant from the formulation. However, as interesting as functional structural identifiability of UDEs is, we've left it out of this discussion to focus on the software and plan to have a full separate manuscript on this topic.

> I am struggling to see how this method would work with added noise. Noise is a primary consideration in data-driven modeling of dynamical systems. I see one mention of this in SI section 4.1, where the added noise is extremely small (10^-3). This is not convincing yet, and I strongly urge the authors to perform a serious study on noise robustness of the proposed approach.

The supplemental was greatly expanded to include an analysis of the noise robustness on a case where pure SINDy failed due to sparse data. The theoretical foundation for how it's able to have noise robustness seems like it would follow directly from numerical analysis. Using an interpolating polynomial to calculate the derivative terms would make the derivatives be at a lower accuracy than the original polynomial. In fact, we pulled the data generation back to a point where from the new Figure 1 it should be clear what difficulties polynomial interpolation would have, and how the prior structural knowledge could help fill in a few details.

Meanwhile, the mixed UDE approach is essentially an integral loss on the defined derivative, which would have the advantage of globally fitting the derivative values instead of just locally. Using such global information is what I would attribute the noise smoothing in the derivative estimates to, though I would think a full theoretical analysis of the approach would be required before fully ascribing the result to this. For now, we believe that there is at least sufficient computational evidence to suggest that the method is interesting and that the software has opened up an interesting line of inquiry while showing that the software is both capable of doing neural network regressions efficiently and symbolic regression, which is what this software manuscript intends to do.

==> Reviewer_Statements.txt <==
Reviewers comments:

Reviewer #1 (Remarks to the Author):

**Recommendation**

I am very conflicted about this article: its content is excellent, but its presentation is substandard. As such, my recommendation is to "Invite the authors to revise their manuscript to address specific concerns before a final decision is reached".


**Summary**

This article emphasises the use of modern deep learning in traditional mathematical modelling, as a hybrid modelling paradigm. In particular this is done through the introduction of universal differential equations, and through the SciML ecosystem.

I am completely convinced of the extreme importance of this approach. Within a few years I fully expect this to become expected knowledge for serious practitioners, and if I could put an excerpt of this paper in the hands of all those currently doing traditional mathematical modelling, then I would.

That, however, is the issue: an excerpt. Not the paper as currently written. The quality of the presentation is simply not good enough.


**Outstanding features**

The use of deep learning techniques in conjunction with classical modelling techniques is excellent.

The proposed approach is a direct extension of current modelling techniques. Current mathematical modelling almost ubiquitously already involves fitting parameterised differential equations to data, often via stochastic gradient descent techniques. (e.g. Giles and Glasserman 2006, "Smoking Adjoints", _Risk_.) The article's proposed approach is to replace or augment these parameterised models with a different class of parameterised models, i.e. neural networks and friends. Doing so is straightforward using the tools built for deep learning, namely autodifferentiable GPU-capable software packages.

The benefits of doing so are substantial. Mechanistic theory-driven models will at some point always fail to capture the details of reality. Deep learning (with its easily trainable high-capacity function approximators) offers a way to bridge the gap between theory and observation. The proposed hybridisation represents a strongly informative prior on model space. This implies less training data is required, the model has better extrapolation properties, and so on.

This is an extremely significant contribution. This fact should not be overshadowed by the rest of this review -- which, as tends to happen, will focus mostly on the negative aspects.


**Main flaw: Quality of presentation**

The main flaw is the quality of the presentation, most particularly the less technical parts, such as the introduction prior to Section 1.

The hybrid mechanistic/data-driven approach is not clearly motivated. The approach is introduced with little more than "deep learning has had recent advances / sometimes theory works / sometimes deep learning works", without clearly selling why deep learning techniques should be of interest to those who are already comfortable building theory-driven mechanistic models. (Who I believe are the target audience of this article.)

Likewise the benefits of this approach are scarcely discussed in the introduction, and are best buried in the layout-of-the-paper bullet points.

Frankly I believe the "outstanding features" section of this review makes a more compelling case for these points than the article itself does.

These issues are exacerbated by the fact that at every scale (sentences, paragraphs, sections, the abstract, the whole paper), the article is far too wordy. Ten words are not used when twenty could be used instead. Paragraphs are frequently unwieldly large.

To give a couple of explicit examples:

- Section 4.1: "We can accurately capture the non-locality of the convection in this term by making the UDE a high-dimensional neural network. Using data from horizontal average temperatures T with known physical parameters P, we can directly reconstruct a nonlinear P-dependent parameterization by training a universal diffusion-advection partial differential equation." could be stated with just "Using data from average temperatures T and known physical parameters P, the non-locality of the convection term may be captured by training a universal diffusion-advection partial differential equation." This sort of local compression should be applied through the article.
- The beginning of Section 5 "Discussion" is essentially irrelevant, as neither image processing nor NLP are the focus of this article.

At present the article is 18 pages; I believe an improved article would sit somewhere around 10. Doing so will force the authors to state their points more succinctly, and thus more convincingly. This would also imply keeping only the most important material. Whilst each individual section contributes something, the marginal contribution of each section (wrt all previous sections) drops off very rapidly.

The introduction would be much more navigable/skimmable with (sub)section headings -- "Contributions" etc.


**Comparison to other ecosystems**

Whilst I am quite willing to believe that SciML is both faster and more feature-complete than other offerings, I do not regard the comparisons to existing work (torchdiffeq; torchsde; tfdiffeq) to be at all fair. (I shall focus on the comparisons to torchdiffeq/torchsde.)

Regarding Table 1. This claims that torchdiffeq/torchsde do not support multithreading, which is false -- both support multithreaded parallelism via batching. Likewise the claim about distributed computing is false, as PyTorch (underlying these libraries) has support for distributing computing. torchsde is erroneously claimed not to support discretise-then-optimise. The column on sparsity is a strange inclusion, given that neither of the other libraries include implicit solvers at all, so that the column would be better titled "implicit". (With good reason, it might be noted -- these libraries tend to focus on pure-neural-network vector fields, for which implicit methods are questionably useful at best.)

SciML claims several-orders-of-magnitude speedups over its competitors. (And indeed I verified a handful of benchmarks.) That these improvements are observed seems completely reasonable as the libraries have different uses cases; SciML targets smaller (possibly stiff) scientific problems whilst the other libraries target larger (typically nonstiff) machine learning problems. (A regime in which the dominant computational costs shift to e.g. dense convolutional operations, and for which the various small overheads have not been optimised out.)

However, the benchmarks can be meaningfully improved; most notably the benchmarks appear to be CPU-only. Given that all libraries involved are GPU-capable, then GPU benchmarks would be very informative.

Also, the benchmarks are not completely consistent between the two libraries. Largely the differences are minor, and collected at the end of this review. One that did stand out was that the reaction-diffusion benchmarks use explicit tridiagonal data structures in Julia, but use full dense matrices in PyTorch. This is definitely not a fair comparison, and one that is not a limitation of the libraries, as it is both easy and efficient to do multiplication by tridiagonal matrices by hand. (Especially ones with near-constant diagonals, as these stencils have.)

Of secondary importance (as it is not the main focus of the paper) it would very interesting to see the performance of SciML on the larger problems targeted by torchdiffeq/torchsde. Many of these problems (e.g. the ODE-RNN of Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_) actually involve relatively small MLPs, not large CNNs, and as such frequently exhibit poor GPU utilisation. Does SciML maintain its good performance for such use cases, i.e. are the contributions of this paper of interest to a broader audience?

I would note that this article does not seem to champion SciML as its main contribution. If the authors so desired, I believe it would be acceptable to leave out comparisons altogether, and defer them to another article focusing specifically on the SciML ecosystem. (And simply remark that SciML was the software framework of choice for this article.)


**SciML**

Setting aside the comparison to other ecosystems -- SciML itself appears to be of extremely high quality.

Speed has already been discussed; meanwhile the breath of features is astonishing, with the underlying DifferentialEquations.jl library supporting what appear to be many hundreds of solvers. Its documentation is excellent, easy to navigate, and incredibly comprehensive, and I very much enjoyed reading it. Much of the functionality offered is not available in any comparable library of which I am aware.

With that said, it was specifically the DiffEqFlux,jl component that was submitted for review. Its documentation is thorough and provides numerous examples, covering various standard neural differential equation models -- certainly this is better documentation than many libraries come with.

I would express one major concern, which is that the underlying DifferentialEquations.jl library already claims to support autodifferentiation through its solvers, whilst Flux.jl already provides neural network components. It is not at all clear what DiffEqFlux.jl contributes that cannot easily (and more flexibly) be reconstructed from these two component packages.

Various other minor concerns with the DiffEqFlux.jl documentation are noted at the end of this review.

The various SciML libraries do not seem to have any guidelines for contributions. There are only some dead links purporting to link to the developer documentation, and the usual "CONTRIBUTIONS.md" etc. files often found at the top level of repositories are not present. This is quite a strong disadvantage: libraries are often pushed beyond their original design requirements, for the which the most elegant solution is often to offer pull requests against the library. A clear willingness to accept well-written contributions would be a good way to manage uncertainty around decisions on which software stack a new long-term project should use.


**Experiments**

Some (all? It is not clear.) of the experiments are on synthetic data. This is a meaningful weakness of the paper: clear demonstrations of using this methodology to solve real-world real-data problems (plural!) would do much to emphasise the potential for its use.

The actual experiments themselves appear to be well-conducted. Error bars over multiple runs are not shown on the various graphical plots, which would be nice for a few of them (e.g. training error over time, Figure 3), but is generally acceptable for most of them (e.g. Figure 1), for which error bars are not expected to be necessary.

Code to reproduce the experiments is provided, and seems to be acceptably clear / well-put together.


**Terminology -- "Universal differential equations"**

The authors' choice of terminology -- "universal differential equations" -- seems to emphasise the importance of the universal approximation theorem to their constructions. It is surprising, then, that there is so little discussion of the universal approximation theorem and its implications. (And its limitations.)

The cleanest presentation of the classical theorem is probably that given by Pinkus 1999, "Approximation theory of the MLP model in neural networks", _Acta Numerica_. There are also several modern variants; see for example Park et al. 2020 "Minimum Width for Universal Approximation" and many of the references therein.


**Machine learning uses of neural differential equations**

There is now a substantial literature on the use of neural differential equations in machine learning, the typical venues being NeurIPS, ICML, ICLR. As the approach apparently motivating this article, there is not nearly enough discussion of this closely related literature.

I would particularly expect to see some discussion on Hamiltonian neural networks (Greydanus et al. 2019, "Hamiltonian Neural Networks", _NeurIPS_, and Zhong et al. 2019, "Symplectic ODE-Net: Learning Hamiltonian Dynamics with Control", _ICLR_, and others), as being closely related to the topic of the paper.

Other major use cases are time series applications (Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_ and Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_), and continuous normalising flows (Chen et al. 2018, "Neural Ordinary Differential Equations", _NeurIPS_, and Grathwothl et al. 2018 "FFJORD: Free-form Continuous Dynamics for Scalable Reversible Generative Models", ICLR).


**Various minor points (in no particular order)**

The location of SciML within the paper is a little odd. It is one of the first things discussed, in Section 1.1, before the need for it has even been established.

It is strange that torchdiffeq/torchsde are given separate lines in Table 1: SciML is a whole ecosystem; the PyTorch ecosystem should not be broken down into its component parts.

Section 1.3 of the supplementary material lists 8 different ways of calculating adjoints. This number seems to represent both mathematical differences (e.g. forward mode vs reverse mode) and software framework differences (Tracker vs Zygote). It would be helpful to distinguish these two kinds.

On benchmarks: The comparison against torchdiffeq's 'adams' method is not relevant -- the method is/was buggy and for the time being is no longer present in torchdiffeq.

On benchmarks: I would suggest running torchdiffeq/torchsde both with and without TorchScript. Differential equations are not the regime that TorchScript is designed for, and its use can sometimes actually slow things down.

On benchmarks: I do not think the introductory examples of torchdiffeq/torchsde (spiral, gBM) are interesting or relevant speed benchmarks: actual use-cases for SciML would be preferred.

On benchmarks: The benchmark comparisons to torchdiffeq sometimes use odeint_adjoint. odeint is nearly always faster that odeint_adjoint, so it would be best to always use odeint, to give the benefit of the doubt to a competing library.

On benchmarks: Only a single run appears to be performed for some benchmarks. Other benchmarks use multiple runs and take a mean. It either case it is generally preferred to perform multiple runs and take a minimum.

On benchmarks: Some of the Python benchmarks include the instantiation of the vector field (e.g. LorenzODE()) in the timing of the problem, which is not the case for the Julia benchmarks.

On the DiffEqFlux.jl documentation: It is not clear what makes the Fast* operations "fast". It would be informative to state why they are supposedly faster than the corresponding Flux.jl operations. Moreover, is there a reason that they cannot simply be upstreamed into Flux.jl? (If need be determining at compile time whether to dispatch to the Fast* implementation or the current Flux.jl implementation.)

On the DiffEqFlux.jl documentation: The "Tutorials" section is the first, large, and uncollapse-able, section of the documentation, which makes the documentation somewhat harder to navigate. When initially evaluating a library, I personally begin with its features and API, to see if it is suitable for my needs -- and only investigate the in-depth examples afterwards.

On the DiffEqFlux.jl documentation: Under Layers->Neural DIfferential Equation Layers, then a Neural ODE is claimed to be "continuous-time recurrant [sic] neural network". This is not quite accurate. Neural ODEs are continuous-time residual networks. Continuous-time recurrent networks are better described by neural CDEs (Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_).

"backpropogation" (used throughout) should be "backpropagation".

Line 56 of the supplementary material: "QuadratueAdjoint" should be "QuadratureAdjoint"


Reviewer #2 (Remarks to the Author):

Over the last few years there have been several works on the exact same theme: Getting some data from solving some ODE or PDE and then use regression and some Neural networks to retrieve the original ODE/PDE. In these works, the vast majority of the problems that are being solved are simple (with smooth solutions and not enough complexity) yet when one reads the claims in the paper one gets the impression that this is the theory of everything. This paper is no exception.

This type of work has existed now for decades, except that it has resurfaced recently under new names and acronyms. For example you may find the same ideas as presented here in PINNS in Lagaris et al. Artificial neural networks for solving ordinary and partial differential equations from 1998. A lot of similar works can be found in these proceedings form 2000 (https://mitpress.mit.edu/books/knowledge-based-neurocomputing - a title that is strikingly similar to the section 2 of this paper).

The authors also suggest that they extends SINDy but then practically the present method is a non-discrete version of PINNs (which eventually is practically identical to PINNS/Lagaris et al. when implemented). Please see also a recent related extension to SINDy by Brunton and Kutz group using shallow NN (Erichsson et al., Proc. Royal Soc. A, 2020).
Even more, the core of the work described here in has appeared before under the title Neural Ordinary Differential equations (https://arxiv.org/pdf/1806.07366.pdf - this paper acknowledges discussions with one of the authors of this paper).

A major question to this work is the lack of any assessment regarding how well posed is this approximation for given data. What if you approximate the solution of an ODE/PDE but then the boundary condition change? Does one need to retrain the model? If so what is the advantage of this work? Finally what if multiple ODEs/PDES describe the same sparse data? Under which regularisation one of these will be discovered by the present method ?

Finally, even ignoring the above criticism for originality, one may have hoped for an advance in terms of the problems that can be solved with these methods today. Section 2.1 advertises identification of non-linear interactions, yet all that is being identified is the xy terms in the Lotka- Volterra system. How about the solution of a chaotic system of ODEs instead ? In section 2.2 one reads about conservation laws and then sees an algebraic equality as a model of a conservation law-how about a fluid mechanics problem (say flow past a an airfoil at Re greater than 10'000)? The same motive is repeated in every section of this paper where the title is far more adventurous than the results (usually 1d in space and time) presented in the paper.

In summary the paper presents a collection of old ideas under a new name and applies it to rather trivial problems. I am not convinced that this kind of work should be published in any credible journal, let alone Nature Computational Science.


Reviewer #3 (Remarks to the Author):

The authors introduce universal differential equations (UDEs) as a flexible framework to aid scientific machine learning in discovering previously unknown governing equations, predict unobserved data dynamics, and simulate models in an efficient manner. The authors have provided open-source code to allow users to perform all of these tasks with only one software methodology. The article presents very promising and exciting results about the ability of this framework to solve many different types of problems accurately and efficiently, but the contributions of this work is at times unclear and warrants revision of the article.

Major revisions

Page 2, lines 53-55: It’s not clear how the “grey box” UDE approach is more interpretable than methods such as PINNs. In a PINN model, the user specifies a pre-determined differential equation model that governs the data to aid in training. The user then interprets the resulting trained parameters and equation forms. Equation (1) in this article is a generic dynamical system whose right hand side is universally approximated with neural networks such as Equation (2) based on the UAT. The PINN model seems to be more interpretable after training than a “grey-box” UDE approach; can the authors comment?

Page 4, lines 141-143. With 8 possible modes for calculating the adjoint, it is possible that some modes will succeed and others will fail for each of the documented case studies throughout the study. How can a user know a priori which modes will lead to success in each different case study? Does the user select which mode is used or is this determined automatically?

Section 1.1: This article is focused on the incorporation of UDEs as a usable framework for scientific machine learning, but this section describes the performance of the sciML ecosystem for solving many types of differential equations. Is SciML also a new contribution of this study? Or are the authors justifying their choice of the SciML ecosystem? There appear to be several previously-published articles on SciML, so what are the novel contributions of Section 1?

Table 2: In what context is it meaningful to solve an ODE system with 786,432 equations? How can a user even ensure the solution is accurate with this many dimensions?

Section 2.1: Is the method robust to noise in the data? I.e., it appears to work well then the model is perturbed by a normal distribution with standard deviation of 10^{-3}. How are the extrapolated predictions altered for a standard deviation of 10^{-2}, or 10^{-1}? These values are plausible when working with biological data. And what motivates the parameter choices of x_0=0.44249296 and y_0=4.6280594 as opposed to, say, x_0=0.44,y_0=4.63?

Section 2.1, lines 285-287: I don’t see any results in supplement 4.1 about the original SInDy approach being unable to learn the true underlying equations.

Section 2.1: lines 288-295. These results should either be included in this document or not included in the results. It may be appropriate in the discussion as future work.

Section 2.3: When we ascertain that the CNN has a filter of size 3, we recover the typical centered difference 1,-2,1 stencil, which is intuitive. Do we still recover intuitive stencils with more filters? I.e., for five do we recover 0,1,-2,1,0, the higher order stencil -1,16,-30,16,-1, or something else altogether? In practice, when does a user know that enough filters have been used?

Section 2.3: What is the advantage of using the UPDE framework here as opposed to PDE-FIND (the PDE equivalent of SINDy), or other methods used to infer PDEs from data? It appears as if the UPDE framework specified in Equation (13) requires the user to know the underlying model a priori.

Section 3.1: It is not clear to me how the stochastic differential equation (16) is related to the deterministic partial differential equation (17).

Section 4.1: what does the term \bar{wT} represent?

Section 4.1, line 412: Where does the non-locality arise from? There are no convolutions in Equations (19)-(20).

Section 4.3: It seems awkward that the training error for both the linear and neural net models are higher than the testing error. Why is this?

Minor revisions

Line 14, page 1 should read “This work demonstrates”

Page 4, line 142: AD has not been defined

Page 8, line 268-9 should read “between the predator”

Page 13, line 362 should read “given by requiring that”



Reviewer #4 (Remarks to the Author):

This work develops a generic neural network model for solving physical systems, called universal differential equations. The topic is timely, as many researchers are actively seeking strategies for physics-informed machine learning, especially physics-informed neural networks. The proposed approach appears to be quite general, including ODEs, PDEs, stochastic systems, boundary value problems, delay systems and DAEs. The authors also demonstrate this approach on several example systems of varying complexity.

Overall, I'm quite positive about this work, as I believe that the authors have provided a compelling modeling framework that will be useful for the community. The authors also provide open source code, which is commendable and will help with the wide adoption of these methods.

I do have some issues with this paper, mostly in its presentation. I believe that the authors can improve how they explain this method, how it is used, and its demonstration on examples. Hopefully this will help both the reader and the authors, as I believe with some polish this will become widely adopted.

* There is not main schematic figure outlining the overarching approach. It would be helpful to see the method workflow, what assumptions are placed on the model architecture, etc., how data is processed, and what is the "output" of this approach on an illustrative example.

* Similarly, most of the examples in the main text are not accompanied by any results figures or tables, which makes it quite hard to "see" that the method is working. For example, I was constantly referring to the SI, and even then, many of these figures do not clearly show the benefits of the method. I would recommend a summary figure in the main text that includes comparison figures showing the success of the method on the main applications (HJB, Boussinesq, etc.).

* Then, the most compelling examples should have more detailed "zoom-in" figures that show more details about how the UODE is enabling enhanced modeling/prediction/simulation, etc.

* In several of these examples, it might help to plot the spatial field, for example in the fluid equations, to see how the approach is reconstructing the full flow field.

* The SINDy algorithm should be "SINDy" not "SInDy".

* The idea of UODE enhanced SINDy is interesting. Is the UODE correction interpretable as a symbolic expression, or is it an input--output function?

* I am struggling to see the accuracy/efficiency tradeoff and where this method fits in compared with traditional scientific computing solutions. Of course, it is unreasonable to expect a new method to outperform decades-old techniques, but I need to see more details about quantitative accuracy and efficiency. In fact, in the main article, I don't see any information about accuracy or efficiency. This is essential.

* The description of the UODE in the introduction is overly simplistic and doesn't really give me much of a feeling of how to use this or how general the approach is. For example, it might help to give some specific examples about how to formulate this for ODEs vs PDEs vs Stochastic equations vs BVPs vs etc etc. Also, what is the NN architecture that is recommended? Can the resulting models be used for analysis or just prediction? Maybe this information is somewhere in the paper, but I can't find it, and there is no clear section on formulating the UODE. This would be extremely helpful.

* For a claim of "universal", I think it is also important to clearly discuss limitations and future directions. For example, does this work with data that is unevenly spaced in time or space? Does the approach require that the full system state is measured, or will it work with latent variables?

* I am struggling to see how this method would work with added noise. Noise is a primary consideration in data-driven modeling of dynamical systems. I see one mention of this in SI section 4.1, where the added noise is extremely small (10^-3). This is not convincing yet, and I strongly urge the authors to perform a serious study on noise robustness of the proposed approach.

This initial draft is promising, and I believe that the authors can address these issues in a revision.

Best regards,
Steve Brunton

==> Reviewers.txt <==
Potential reviewers of this manuscript include individuals with backgrounds in both applied mathematical modeling and machine learning. Here I have selected potential individuals whose background contains not only expertise in the existing methods that are built upon in this manuscript, but also expertise in the current software landscape to judge the efficiency and significance of not just the methods but also their implementation. These individuals include:

Linda Petzold, petzold@cs.ucsb.edu - Professor Petzold is an applied mathematician at the University of California, Santa Barbara. Linda is renown for her work on the adjoints of differential-algebraic equations, fast methods for solving differential equations like LSODA and DASSL, parameter estimation in biological organisms with StochSS, and recently has published ``Integrating machine learning and multiscale modeling—perspectives, challenges, and opportunities in the biological, biomedical, and behavioral sciences'', a review article identifying major problems that could be solved by integrating machine learning and scientific computing. Linda thus is the leading expert in many of the mathematical disciplines we utilize and would be a good judge as to the significance of our methods and results. Important resource: https://epubs.siam.org/doi/abs/10.1137/S1064827501380630?journalCode=sjoce3

Steven Brunton, sbrunton@uw.edu - Professor Brunton is an applied mathematician at the University of Washington. He is the author of the papers on the SInDy method and thus would have a good background for determining the significance of the model-ehanced approaches. Important resource: https://www.pnas.org/content/113/15/3932

Ruth Baker, ruth.baker@maths.ox.ac.uk - Professor Baker is an applied mathematician at the University of Oxford with a background in computational methodologies and fitting both stochastic and spatial dynamical systems in biological contexts. Professor Baker has a background with includes development of parameter estimation software in Julia, and notably has recently released a review on the topic: https://arxiv.org/abs/1912.12404

Sheehan Olver, 	s.olver@imperial.ac.uk - Professor Olver is an applied mathematician at Imperial College London with a background in numerical methods for partial differential equations and their efficient computation in the Julia programming language. Such a background places Professor Olver in the position to critique the true effectiveness of the proposed PDE acceleration approaches while having a background of the efficiency of the reverse-mode adjoint calculation approach. Important resource: https://arxiv.org/abs/1409.5529

Reviewers to Exclude:

David Duvenaud, duvenaud@cs.toronto.edu - Professor Duvenaud is a computer scientist at the University of Toronto. Some of the authors are currently collaborating with students in his lab, such as Jesse Bettencourt, which have led to preprints (https://arxiv.org/abs/1902.02376), co-authored blog posts, etc.

==> Universal Differential Equations/Reviewer_Response.txt <==
Dear Review Committee,

We thank you for the long wait. Due to many unfortunate circumstances, our authors had to persevere through much in this year of COVID before returning to this work. We hope the revised manuscript is worth the wait.

This manuscript, Universal Differential Equations for Scientific Machine Learning, focuses on how the tools of the SciML software ecosystem use the underlying universal differential equation framework to tie together many techniques throughout the numerical software landscape. It was submitted under the  ``Resource'' Content Type to be about the tool and what the tool enables. However, from the reviewer responses we believe that the relationship of the mathematical framework to the computational tool was not well described. In this heavily revised version of the manuscript we worked hard to emphasize what the components of the software tool are and how their connections give rise to methods which outperform the pieces in isolation. The composability of the tools within the software ecosystem is showcased as a collective for developing novel algorithms which give state-of-the-art results in scientific machine learning applications. 

While the focus of the manuscript is on the software rather than the specific methodologies itself, we do see necessity to establish that scientific machine learning as a general field gives methods that improve efficiency over purely data-driven approaches. As such, we field the reviewer responses point by point on those aspects, and have extended the numerical experiments to better highlight these improvements.

Below we address the reviewer comments point-by-point.

High Level Comments

>1) The novelty of this paper/approach when compared to previous work is unclear; please see comments from Reviewers #1, #2, and #3 for more details. The novelty will have to be well-articulated, presented, and discussed in the paper.

The novelty of the work is an integrated software ecosystem for scientific machine learning. The tools for efficiently solving stiff ordinary differential equations, stable adjoints, connections to neural networks, symbolic regression, and more are all combined to create these results. Improvements to the adjoints are given to improve both scaling and the stability in the case of DAEs. We showcase how other tools do not include the implicitness and sparsity handling that is required to scale to the stiff partial differential equation examples shown here, or exclude pieces of the puzzle like symbolic sparsification. We show that when you bring these tools together, you get new algorithms which are more efficient than the pieces alone. SINDy can be improved by incorporating prior information through UDEs before using (the same) symbolic regression algorithms. High dimensional neural PDE solvers can be improved by being restated as universal stochastic differential equations and directly using differentiable high-order adaptive SDE solvers. Improved closure models can easily be trained by mixing ocean parameterization techniques with neural networks inside differentiable differential equation solvers which are stable under advection-dominated flows. 

Reviewers have pointed out other ODE/PDE+NN methods that seem similar. We note that is by design and is one of the strengths of the software tool! Since the tool solves the general universal differential equation training problem, any other method which can be reduced to this form can similarly be handled by this training process. Neural ordinary differential equations, neural network representations of optimal controls, etc. all fall into this category. This is not a downside to the manuscript but precisely one of the reasons why the software is so useful! There are many other techniques in the literature which now have a high-performance, adaptive, and stable software for the training process by simply recognizing them as an instance of a UDE and using the SciML ecosystem. We now highlight this in the introduction as an asset, not a detriment, to the abilities of the software.

This manuscript is not reliant on the chosen examples being unique but far from it. While such a software manuscript would traditionally showcase the ability to perform well on already known algorithms, the unique piece of this software is the expansiveness of the types of DE+ML problems it can address. We want everyone to easily be able to see how all of these other algorithms can be addressed by the software, so we present its capabilities by developing a language to describe the various combinations (the UDE) and showing some new combinations which highlight the composability and the requirements of numerical stability. Readers can quickly see how many other methods can be addressed through this formalism and how the pieces can be recombined to give new algorithms. This makes everyone ask questions about the next thing that can be done with a UDE, and how different use cases of UDEs compare on different problems with sparse data, noisy data, etc. These are exactly the kinds of questions we would like researchers to ask and address with this software.

>2) Still related to the aforementioned issue, the novelty of DiffEqFlux.jl when compared to DifferentialEquations.jl and Flux.jl is not clear. Please see Reviewer #1's comments.

The pieces mentioned in this article are new to the SciML ecosystem and have never been published. While this ecosystem evolved out of DifferentialEquations.jl, that work (Rackauckas 2017) does not cover tools for efficiently solving stiff ordinary differential equations, differentiable solvers, stable adjoints, connections to neural networks, symbolic regression, and more, all of which are featured as the necessary components for the new algorithms showcased in the numerical experiments. Thus while being extensions of DifferentialEquations.jl, these new features, along with the modules like DiffEqSensitivity.jl, DataDrivenDiffEq.jl, and DiffEqFlux.jl, are substantially different from the publication simply about the early (non-stiff) differential equation solvers.

>3) Problems/experiments being demonstrated are not very convincing; real-world problems should be discussed and demonstrated. See comments from Reviewers #1 and #2.

We have improved the numerical experiments to show how the improvements to data-efficiency are required to get good estimates on real-world data, how the symbolic regression mixed with the UDE training improves the extrapolation performance, and showcase how this procedure improves the ability to accurately recover from noisy data. 

We note that this software and the techniques shown in the paper are being used in the real-world, such as how the Boussinesq improvement is one of the underlying methods being incorporated into the CLIMA climate model (https://clima.caltech.edu/), and since the preprint the Lotka-Volterra application tutorial has been used as the basis for methods that have discovered better models of battery degradation (Bills 2020) and has been used to improve pharmacodynamic models in FDA submissions. 

The differentiable solvers developed for this manuscript are the basis on which the Pumas pharmacometrics software was built and are the noted reason for its performance (see Accelerated Predictive Healthcare Analytics with Pumas, a High Performance Pharmaceutical Modeling and Simulation Platform). This made a notable impact on the COVID-19 pandemic to the point that Dr. Husain A., Director Head of Clinical Pharmacology and Pharmacometrics at Moderna Threapeutics Inc., mentioned "Pumas has emerged as our 'go-to' tool for most of our analyses in recent months", helping them achieve the fastest vaccine deployment in history. Ensure the stability and proving the correctness of these differentiable ODE solvers to be verified as an FDA standard is the reason behind the lateness of the submission and the reviewer response. For this software and its connection to real-world pharmacometric practice, author Rackauckas received the Emerging Scientist Award, the highest early career award given by the International Society of Pharmacology. That demonstrates the high real-world impact that this software resource has had over the last year, and is one application case study out of many for the SciML software. While these specific scenarios contain proprietary information and cannot be directly used as the numerical experiments, the manuscript is designed to mimic the characteristics of these cases to demonstrate, in an open way, exactly how the software improves stability and performance for these scenarios.

>4) The focus of the paper is not clear: is it the software ecosystem, or the general methodology/approach? See comments from Reviewers #1 and #3.

We thank you for this comment. It was not clear in the first draft of this work. We have restructured the paper to be all about the SciML software ecosystem. The examples are there to highlight the kinds of algorithms which the SciML ecosystem enables, showcasing that the software enables novel science, but the manuscript is about the software itself.

>5) It in unclear if the method is robust to noise in data; please add experiments to cover this point. See comments from Reviewers #3 and #4.

Extensive numerical studies of the first application with respect to noise are now detailed in the supplemental, with a mention in the main paper.

>6) The presentation of the paper needs to be substantially improved, as highlighted by Reviewers #1 and #4.

The paper has been almost entirely rewritten, and we hope this meets the demands of the reviewers.

Reviewer 1

>The hybrid mechanistic/data-driven approach is not clearly motivated. The approach is introduced with little more than "deep learning has had recent advances / sometimes theory works / sometimes deep learning works", without clearly selling why deep learning techniques should be of interest to those who are already comfortable building theory-driven mechanistic models. (Who I believe are the target audience of this article.)

We thank the reviewer for pointing this out. When there is a lack of theory or when the theory is unclear, machine learning approaches can allow for learning what the model should be in a way that requires less assumptions of mechanism. We have updated the introduction to better reflect on the core reason for theory-driven mechanistic models to adopt forms of machine learning. 

>These issues are exacerbated by the fact that at every scale (sentences, paragraphs, sections, the abstract, the whole paper), the article is far too wordy. Ten words are not used when twenty could be used instead. Paragraphs are frequently unwieldly large.

In this draft we have worked to make the wording more concise. 

>The beginning of Section 5 "Discussion" is essentially irrelevant, as neither image processing nor NLP are the focus of this article.

We have revised the beginning to make it clear that the connection is inductive bias.

>Regarding Table 1. This claims that torchdiffeq/torchsde do not support multithreading, which is false -- both support multithreaded parallelism via batching. Likewise the claim about distributed computing is false, as PyTorch (underlying these libraries) has support for distributing computing. torchsde is erroneously claimed not to support discretise-then-optimise. The column on sparsity is a strange inclusion, given that neither of the other libraries include implicit solvers at all, so that the column would be better titled "implicit". (With good reason, it might be noted -- these libraries tend to focus on pure-neural-network vector fields, for which implicit methods are questionably useful at best.)

We have corrected these concerns.

>However, the benchmarks can be meaningfully improved; most notably the benchmarks appear to be CPU-only. Given that all libraries involved are GPU-capable, then GPU benchmarks would be very informative.

Given that most of the demonstrated applications outperform on CPU over GPU, we omitted this from the manuscript as it did not intersect with the core theme. We believe this would be much better suited for a separate article which focuses on GPU performance and the kernel generation procedures, though are willing to put such information into the supplemental as necessary.

>Also, the benchmarks are not completely consistent between the two libraries. Largely the differences are minor, and collected at the end of this review. One that did stand out was that the reaction-diffusion benchmarks use explicit tridiagonal data structures in Julia, but use full dense matrices in PyTorch. This is definitely not a fair comparison, and one that is not a limitation of the libraries, as it is both easy and efficient to do multiplication by tridiagonal matrices by hand. (Especially ones with near-constant diagonals, as these stencils have.)

We have updated the benchmarks to use as many tricks as possible in the PyTorch code. The improved timings were added to the manuscript.

>Of secondary importance (as it is not the main focus of the paper) it would very interesting to see the performance of SciML on the larger problems targeted by torchdiffeq/torchsde. Many of these problems (e.g. the ODE-RNN of Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_) actually involve relatively small MLPs, not large CNNs, and as such frequently exhibit poor GPU utilisation. Does SciML maintain its good performance for such use cases, i.e. are the contributions of this paper of interest to a broader audience?

This would be a good study to perform, but given that these problems do not intersect with the topics of the manuscript we have decided to omit them from this revision. This would be a great topic for an ML-focused follow-up which we are considered (but have put on hold until this one is completed!).

>I would note that this article does not seem to champion SciML as its main contribution. If the authors so desired, I believe it would be acceptable to leave out comparisons altogether, and defer them to another article focusing specifically on the SciML ecosystem. (And simply remark that SciML was the software framework of choice for this article.)

The article has been revised to make it clear that the combined SciML ecosystem is the main contribution. Pieces, such as DiffEqFlux.jl, DataDrivenDiffEq.jl, and the sensitivity analysis methods of DiffEqSensitivity.jl, are simply the pieces but the combination is what's required to perform the shown numerical experiments.

>I would express one major concern, which is that the underlying DifferentialEquations.jl library already claims to support autodifferentiation through its solvers, whilst Flux.jl already provides neural network components. It is not at all clear what DiffEqFlux.jl contributes that cannot easily (and more flexibly) be reconstructed from these two component packages.

DiffEqFlux.jl is a high level API which has components for easily incorporating neural networks into differential equations (predefined structures like NeuralODE), defining advanced loss functions (multiple shooting, collocation losses, etc.), connections to optimizers (unified interfaces to, for example, mix ADAM and L-BFGS), and more. The automatic differentiation of the DifferentialEquations.jl solvers is provided/controlled by the DiffEqSensitivity.jl submodule, which is also a part of this manuscript. As a high level API, DiffEqFlux.jl could be replaced by other high level APIs built on the DifferentialEquations.jl and DiffEqSensitivity.jl tools. But, while anyone in theory could build a new API, we recommend DiffEqFlux.jl to users as it provides as easier way of getting started.

>The various SciML libraries do not seem to have any guidelines for contributions. There are only some dead links purporting to link to the developer documentation, and the usual "CONTRIBUTIONS.md" etc. files often found at the top level of repositories are not present. This is quite a strong disadvantage: libraries are often pushed beyond their original design requirements, for the which the most elegant solution is often to offer pull requests against the library. A clear willingness to accept well-written contributions would be a good way to manage uncertainty around decisions on which software stack a new long-term project should use.

Thank you for noting these issues. We have greatly improved the developer documentation. While individual CONTRIBUTIONS.md work well for small projects, the 100+ repository and 100+ contributor ecosystem of SciML is too complex to update hundreds of files with every update. Thus we use a centralized developer documentation to keep things in sync and have created COLPRAC (Contributor's Guide on Collaborative Practices for Community Packages) (https://github.com/SciML/ColPrac) to help guide contributors. Please let us know if you have any other concerns or ways to improve the organization.

>The authors' choice of terminology -- "universal differential equations" -- seems to emphasise the importance of the universal approximation theorem to their constructions. It is surprising, then, that there is so little discussion of the universal approximation theorem and its implications. (And its limitations.)

>The cleanest presentation of the classical theorem is probably that given by Pinkus 1999, "Approximation theory of the MLP model in neural networks", _Acta Numerica_. There are also several modern variants; see for example Park et al. 2020 "Minimum Width for Universal Approximation" and many of the references therein.

Thank you for this note. We have added these references to the discussion on universal approximators. We wish to keep the discussion on universal approximators short because, as you note, there is already substantial work in this topic. What is necessary is to include the right references for an informed reader to find further information on what architectures constitute universal approximators, which we believe we now do.

> There is now a substantial literature on the use of neural differential equations in machine learning, the typical venues being NeurIPS, ICML, ICLR. As the approach apparently motivating this article, there is not nearly enough discussion of this closely related literature.

> I would particularly expect to see some discussion on Hamiltonian neural networks (Greydanus et al. 2019, "Hamiltonian Neural Networks", _NeurIPS_, and Zhong et al. 2019, "Symplectic ODE-Net: Learning Hamiltonian Dynamics with Control", _ICLR_, and others), as being closely related to the topic of the paper.

> Other major use cases are time series applications (Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_ and Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_), and continuous normalising flows (Chen et al. 2018, "Neural Ordinary Differential Equations", _NeurIPS_, and Grathwothl et al. 2018 "FFJORD: Free-form Continuous Dynamics for Scalable Reversible Generative Models", ICLR).

Thank you for this comment. We have added references to the new introduction which highlights the connection of the software to the various works.

> It is strange that torchdiffeq/torchsde are given separate lines in Table 1: SciML is a whole ecosystem; the PyTorch ecosystem should not be broken down into its component parts.

SciML shares the majority contributors across its projects, with contributor access maintained by teams inclusive of multiple repositories, under one organization and governing body. As different packages with different maintenance structures, contributors, and organizations, we do not see similar unity between torchdiffeq and torchsde as there is to SciML. As such, I do not know if it makes sense to include them together as they are different entities from different individuals.

> Section 1.3 of the supplementary material lists 8 different ways of calculating adjoints. This number seems to represent both mathematical differences (e.g. forward mode vs reverse mode) and software framework differences (Tracker vs Zygote). It would be helpful to distinguish these two kinds.

A full discussion of the performance trade-offs is now included in the supplemental.

> On benchmarks: The comparison against torchdiffeq's 'adams' method is not relevant -- the method is/was buggy and for the time being is no longer present in torchdiffeq.

Thank you, this has been removed.

> On benchmarks: I would suggest running torchdiffeq/torchsde both with and without TorchScript. Differential equations are not the regime that TorchScript is designed for, and its use can sometimes actually slow things down.

The benchmarks were run with and without TorchScript. The fastest version was included in the final benchmark. This is documented in the Gist.

> On benchmarks: I do not think the introductory examples of torchdiffeq/torchsde (spiral, gBM) are interesting or relevant speed benchmarks: actual use-cases for SciML would be preferred.

The numerical properties of the spiral neural ODE are very similar to the Lotka-Volterra example, which is then representative of downstream usage in applications like battery modeling (https://chemrxiv.org/articles/preprint/Universal_Battery_Performance_and_Degradation_Model_for_Electric_Aircraft/12616169/1) and of the recent applications in pharmacology. gBM is of similar size as well. Thus these do match the performance in SciML use cases that we are now seeing in the real-world and have already seen major impacts from! In addition, they have the benefit that the code for the models is given by the authors of the libraries: we can trust the comparison is fair because we are using the code provided by the library authors for implementing the model. Since other cases would be open to more ambiguity while not improving the match to applications, we find that these are very relevant speed benchmarks.

> On benchmarks: The benchmark comparisons to torchdiffeq sometimes use odeint_adjoint. odeint is nearly always faster that odeint_adjoint, so it would be best to always use odeint, to give the benefit of the doubt to a competing library.

> On benchmarks: Only a single run appears to be performed for some benchmarks. Other benchmarks use multiple runs and take a mean. It either case it is generally preferred to perform multiple runs and take a minimum.

We have improved the benchmarks to make note of this. For benchmarks as long as the PDEs, the variation is extremely minimal (<1%) which is the reason for the single runs.

> On benchmarks: Some of the Python benchmarks include the instantiation of the vector field (e.g. LorenzODE()) in the timing of the problem, which is not the case for the Julia benchmarks.

> On the DiffEqFlux.jl documentation: It is not clear what makes the Fast* operations "fast". It would be informative to state why they are supposedly faster than the corresponding Flux.jl operations. Moreover, is there a reason that they cannot simply be upstreamed into Flux.jl? (If need be determining at compile time whether to dispatch to the Fast* implementation or the current Flux.jl implementation.)

It is due to the lack of implicit parameters giving the optimizer the ability to further reduce allocations and memory usage. This is also seen with the explicit definition of the adjoints on this function. Technically a fully omnipotent optimizer could erase the usage of this, but we have found that to be similar to discussion of polyhedral optimizations in practice.

> On the DiffEqFlux.jl documentation: The "Tutorials" section is the first, large, and uncollapse-able, section of the documentation, which makes the documentation somewhat harder to navigate. When initially evaluating a library, I personally begin with its features and API, to see if it is suitable for my needs -- and only investigate the in-depth examples afterwards.

Early analytics of the DifferentialEquations.jl documentation showed that generally we received around 10,000 more unique repeat users per 3 months to the tutorial sections of the documentation over the manual and API sections of the documentation. This led to the choice to lead with tutorals before other sections. We believe that, without further evidence, that it is the correct decision to put tutorials first for this reason.

> On the DiffEqFlux.jl documentation: Under Layers->Neural DIfferential Equation Layers, then a Neural ODE is claimed to be "continuous-time recurrant [sic] neural network". This is not quite accurate. Neural ODEs are continuous-time residual networks. Continuous-time recurrent networks are better described by neural CDEs (Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_).

> "backpropogation" (used throughout) should be "backpropagation".
> Line 56 of the supplementary material: "QuadratueAdjoint" should be "QuadratureAdjoint"

Thank you for noting these issues. They have been fixed in the new manuscript.

Reviewer 2

> Over the last few years there have been several works on the exact same theme: Getting some data from solving some ODE or PDE and then use regression and some Neural networks to retrieve the original ODE/PDE. In these works, the vast majority of the problems that are being solved are simple (with smooth solutions and not enough complexity) yet when one reads the claims in the paper one gets the impression that this is the theory of everything. This paper is no exception.

We thank you for your response. We note that this paper is about a software which is capable of efficiently doing such integration between fields, not a theory of everything. This was submitted under the software Resource category of the journal, not as a research article about the neural network methods themselves. We see it as a strength that many of these ODE/PDE+NN methods you mention can be accurately and efficiently solved with our software tools in a way that extends them to high-order, adaptive, and implicit. The purpose of our examples was to make it clear how many examples can be easily done with these tools, and so in that sense it sounds like we succeeded. We propose a mathematical framework, the UDE, to describe the class of problems which can be handled in order to tame the expanse of problems we're focused on. By strictly defining the class of problems which this applies to, we are directly describing what problems it can handle, and which it cannot. We focus on one question: can a software which handles the general set of UDEs give valuable ways to improve the data-efficiency of the learning process, solve high dimensional PDEs, and learn accurate closure models? We provide numerical experiments to justify this is the case and show that many other techniques reduce to UDE training.

> This type of work has existed now for decades, except that it has resurfaced recently under new names and acronyms. For example you may find the same ideas as presented here in PINNS in Lagaris et al. Artificial neural networks for solving ordinary and partial differential equations from 1998. A lot of similar works can be found in these proceedings form 2000 (https://mitpress.mit.edu/books/knowledge-based-neurocomputing - a title that is strikingly similar to the section 2 of this paper).

Thank you. The Lagaris paper and other works are cited in our software about PINNs (NeuralPDE.jl). However, that is kept separate from this paper because it is a completely separate method which makes different engineering trade-offs in comparison to the UDE formalism. We have amended the introduction to better explain why the PINN or "ANN as ODE/PDE solution" does not capture what is required here. Numerically, PINNs do not have much in common with the methods focused on here.

> The authors also suggest that they extends SINDy but then practically the present method is a non-discrete version of PINNs (which eventually is practically identical to PINNS/Lagaris et al. when implemented). Even more, the core of the work described here in has appeared before under the title Neural Ordinary Differential equations (https://arxiv.org/pdf/1806.07366.pdf - this paper acknowledges discussions with one of the authors of this paper).

Sorry but this is a major misunderstanding of the work. The Neural Ordinary Differential Equations paper and its methods cannot do the vast majority of what is described here, as described throughout the paper. Its adjoint methods are not stable on these equations (as demonstrated by the divergence of the neural ODE paper adjoint on the vast majority of the benchmark problems), its adjoints do not support Index-1 DAEs (not specialize on linearity of mass matrices, or even allow mass matrices), does not include connections to symbolic regression software, does not showcase ways to solve 100 dimensional PDEs, etc. 

> Please see also a recent related extension to SINDy by Brunton and Kutz group using shallow NN (Erichsson et al., Proc. Royal Soc. A, 2020).

Thank you. We have amended the discussion of SINDy to include this paper. We note that this method, while similar at face value, explicitly mentions "No prior knowledge is assumed to be available, and the estimation method is purely data-driven" and is thus very different from what is displayed here.

> A major question to this work is the lack of any assessment regarding how well posed is this approximation for given data. What if you approximate the solution of an ODE/PDE but then the boundary condition change? Does one need to retrain the model? If so what is the advantage of this work? Finally what if multiple ODEs/PDES describe the same sparse data? Under which regularisation one of these will be discovered by the present method ?

While these are interesting questions, we believe a full theoretical analysis of all of the possible ways the software can be used strays from the fact this is a software manuscript, submitted in the resource section, to be about the software. We believe that this question comes up because the original manuscript was not clear that it was about the software, and we hope the heavily revised manuscript is more clearly focused which thus addresses this.

> Finally, even ignoring the above criticism for originality, one may have hoped for an advance in terms of the problems that can be solved with these methods today. Section 2.1 advertises identification of non-linear interactions, yet all that is being identified is the xy terms in the Lotka- Volterra system. How about the solution of a chaotic system of ODEs instead ? In section 2.2 one reads about conservation laws and then sees an algebraic equality as a model of a conservation law-how about a fluid mechanics problem (say flow past a an airfoil at Re greater than 10'000)? The same motive is repeated in every section of this paper where the title is far more adventurous than the results (usually 1d in space and time) presented in the paper.

The first two examples are two showcase state-of-the-art performance in data-efficiency for symbolic reconstruction of equations by using the connection between these softwares. In this new version of the manuscript we better emphasize the efficiency gain and noise handling to showcase the improvement. And we note that one of the sections does include solving 100 dimensional partial differential equations with adaptive SDE solvers, showcasing a new algorithm created through this connection of the softwares.

Reviewer 3

> Page 2, lines 53-55: It’s not clear how the “grey box” UDE approach is more interpretable than methods such as PINNs. In a PINN model, the user specifies a pre-determined differential equation model that governs the data to aid in training. The user then interprets the resulting trained parameters and equation forms. Equation (1) in this article is a generic dynamical system whose right hand side is universally approximated with neural networks such as Equation (2) based on the UAT. The PINN model seems to be more interpretable after training than a “grey-box” UDE approach; can the authors comment?

Integrals are naturally a less interpretable object. Even though the investigated differential equations have a mechanistic form, none of them have an analytical solution which is expressible in elementary functions. In that sense, symbolic regression of a PINN would not necessarily yield human interpretable functions, or expected to be simple interpretable expressions. Meanwhile, what the UDE's approximators learn correspond to missing mechanism, with symbolic regressions being hypothesis for unmodeled behaviors which are likely expressible in a much simpler form than their integral.

> Page 4, lines 141-143. With 8 possible modes for calculating the adjoint, it is possible that some modes will succeed and others will fail for each of the documented case studies throughout the study. How can a user know a priori which modes will lead to success in each different case study? Does the user select which mode is used or is this determined automatically?

We address this in the documentation and have a new section in the supplemental, Sensitivity Algorithm Decision Tree, that describes a sensible method for users to find an optimized choice. It describes which methods can be expected to fail on some (stiff) equations, and gives a path to find the form that is optimized for a given compute form (CPU vs GPU). While the default choice is generally stable, we do note that one can often times find a form that is much more optimized for a given model and this does not seem to have an easy form of automation.

> Section 1.1: This article is focused on the incorporation of UDEs as a usable framework for scientific machine learning, but this section describes the performance of the sciML ecosystem for solving many types of differential equations. Is SciML also a new contribution of this study? Or are the authors justifying their choice of the SciML ecosystem? There appear to be several previously-published articles on SciML, so what are the novel contributions of Section 1?

The previous version of the manuscript did not was not explicit enough that this submission is as a software Resource for the SciML software ecosystem. The novel contribution is a flexible software that makes it easy to extend many previous algorithms.

> Table 2: In what context is it meaningful to solve an ODE system with 786,432 equations? How can a user even ensure the solution is accurate with this many dimensions?

That comes from a semi-discretization of the reaction-diffusion equation, common in domains like systems biology and quantitative systems pharmacology. In fact, most of the examples in the paper, such as the semi-discretized neural advection for Navier-Stokes and the semi-discretization of the Fisher-KPP equation, are exactly of this form. Generally scientists look for general spatial behaviors when evaluating such models. In fact, there is an entire field dedicated to this act, known as model verification and validation, with a large portion of the field specifically devoted to partial differential equation models of the form demonstrated here. By giving the field new software that improves the speed at which sensitivity analysis can be performed, this impacts said field by making it possible to perform more extensive analysis in a computationally-reasonable amount of time!

> Section 2.1: Is the method robust to noise in the data? I.e., it appears to work well then the model is perturbed by a normal distribution with standard deviation of 10^{-3}. How are the extrapolated predictions altered for a standard deviation of 10^{-2}, or 10^{-1}? These values are plausible when working with biological data. And what motivates the parameter choices of x_0=0.44249296 and y_0=4.6280594 as opposed to, say, x_0=0.44,y_0=4.63?

We have added to the supplemental a study on the noise robustness of the technique.

> Section 2.1, lines 285-287: I don’t see any results in supplement 4.1 about the original SInDy approach being unable to learn the true underlying equations.

We have added Table 1 that shows the recovered functional forms.

> Section 2.1: lines 288-295. These results should either be included in this document or not included in the results. It may be appropriate in the discussion as future work.

We have removed it from the revised manuscript. We are sorry for the confusion. We believe the strongest demonstration of impact from scientific software is to highlight the other researchers and studies which were generated from said software, though we recognize that this does not neatly fit into the standard template of a scientific publication. Being a manuscript about a software resource, the boundaries can sometimes be fuzzy.

> Section 2.3: When we ascertain that the CNN has a filter of size 3, we recover the typical centered difference 1,-2,1 stencil, which is intuitive. Do we still recover intuitive stencils with more filters? I.e., for five do we recover 0,1,-2,1,0, the higher order stencil -1,16,-30,16,-1, or something else altogether? In practice, when does a user know that enough filters have been used?

> Section 2.3: What is the advantage of using the UPDE framework here as opposed to PDE-FIND (the PDE equivalent of SINDy), or other methods used to infer PDEs from data? It appears as if the UPDE framework specified in Equation (13) requires the user to know the underlying model a priori.

Thank you for this question. The advantage is that, in this formulation, the symbolic regression is very low dimensional (here, one dimensional) since the nonlinearity is only local. This is a common property across semilinear PDEs used in disciplines like systems biology, systems pharmacology, ecology, epidemiology, etc. where the resulting dimensionality of the nonlinearity is the number of species involved. This is greatly computationally simpler than a symbolic regression over the whole input domain. We now note this in the text.

> Section 3.1: It is not clear to me how the stochastic differential equation (16) is related to the deterministic partial differential equation (17).

Thank you for noting this. We were missing a reference here. The revised manuscript now explicitly references work which showcases the connection between stochastic optimal control the Hamilton-Jacobi-Bellman equation, with LQG being a common example.

> Section 4.1: what does the term \bar{wT} represent?

The horizontal average temperature flux in the vertical direction. This is now made explicit in the text.

> Section 4.1, line 412: Where does the non-locality arise from? There are no convolutions in Equations (19)-(20).

The non-locality is generally attributed to the fact that a three dimensional PDE with divergence constraints cannot be exactly represented in one dimension. The references on ocean parameterization note the on-going debate about whether this should give rise to non-local operators in the approximation.

> Section 4.3: It seems awkward that the training error for both the linear and neural net models are higher than the testing error. Why is this?

For simplicity we keep the loss function to L2 norm from the introduction of the method, which is not normalized by the total number of sample points. There's simply more points used in training.

> Minor revisions
> Line 14, page 1 should read “This work demonstrates”
> Page 4, line 142: AD has not been defined
> Page 8, line 268-9 should read “between the predator”
> Page 13, line 362 should read “given by requiring that”

Thank you. We have corrected these in the revised manuscript.

Reviewer 4

> There is not main schematic figure outlining the overarching approach. It would be helpful to see the method workflow, what assumptions are placed on the model architecture, etc., how data is processed, and what is the "output" of this approach on an illustrative example.

We have added a new Figure 1 to be much more informative of the approach. We also were considering possibly adding a flow diagram of the software components, but given we were at the figure limit we omitted it in favor of the other figures and tables. However, we are very interested in hearing feedback of if such a diagram would be useful, or simply redundant / too simple. 

> Similarly, most of the examples in the main text are not accompanied by any results figures or tables, which makes it quite hard to "see" that the method is working. For example, I was constantly referring to the SI, and even then, many of these figures do not clearly show the benefits of the method. I would recommend a summary figure in the main text that includes comparison figures showing the success of the method on the main applications (HJB, Boussinesq, etc.).

As previously mentioned, this is a limitation of the Resource section having a 6 figure limit. We some example figures are in the SI to make room for the benchmark tables. Additionally, the HJB and Boussinesq figures are not too enticing as they simply show a loss against an analytical solution decreasing to demonstrate the method successfully trains and predicts, which is a necessary validation but we believe it didn't make the cut for main material. That said, we are interested in your feedback on whether this decision should be reversed.

> Then, the most compelling examples should have more detailed "zoom-in" figures that show more details about how the UODE is enabling enhanced modeling/prediction/simulation, etc.

Thank you for this suggestion. We have greatly revised some figures based on this idea.

> The SINDy algorithm should be "SINDy" not "SInDy".

This has been corrected in the manuscript.

> The idea of UODE enhanced SINDy is interesting. Is the UODE correction interpretable as a symbolic expression, or is it an input--output function?

We believe that the new figure and the revised manuscript explain the approach a lot better, hopefully to your satisfaction.

> I am struggling to see the accuracy/efficiency tradeoff and where this method fits in compared with traditional scientific computing solutions. Of course, it is unreasonable to expect a new method to outperform decades-old techniques, but I need to see more details about quantitative accuracy and efficiency. In fact, in the main article, I don't see any information about accuracy or efficiency. This is essential.

The data efficiency of the approach in the Lotka-Volterra example is now examined in a lot more depth. For computational efficiency we showcase the results against other ML-augmented differential equation libraries which highlights the optimization to this domain. Additionally, we detail the performance differences between different differentiation and adjoint techniques.

> The description of the UODE in the introduction is overly simplistic and doesn't really give me much of a feeling of how to use this or how general the approach is. For example, it might help to give some specific examples about how to formulate this for ODEs vs PDEs vs Stochastic equations vs BVPs vs etc etc. Also, what is the NN architecture that is recommended? Can the resulting models be used for analysis or just prediction? Maybe this information is somewhere in the paper, but I can't find it, and there is no clear section on formulating the UODE. This would be extremely helpful.

Thank you for this response. We have greatly revised the introduction of the UDE and its motivation. The UODE is an ordinary differential equation defined in part by a universal approximator. This gives a way to transform functional inverse problems into discrete parameter inference problems. The SciML software then supports this connection to universal approximator libraries, such as Flux.jl's neural networks, in each of its different types of solvers. 

As an object, it's a very high level way to define the set of inverse problems that the DiffEqFlux.jl software can solve. This allows for numerically capturing missing functions via a learning process, which we now better introduce by explaining some of the simple cases (neural ODEs, neural network optimal control). But, to showcase the generality of such an approach, we then showcase the uses of this generally idea to different applications, such greybox system identification (of course, with limitations that can be explored), high dimensional PDE solving, and discovery of closure models.

> For a claim of "universal", I think it is also important to clearly discuss limitations and future directions. For example, does this work with data that is unevenly spaced in time or space? Does the approach require that the full system state is measured, or will it work with latent variables?

To address this we show the usage on the Hudson Bay data, which is unevenly spaced data. We note that the loss function is continuous in time, so unevenly spaced in time and space does not change the training process. As for whether it works with latent variables, that is definitely going to be dependent on the data and the known equations. Similar issues as structural identifiability will show up in this case. However, structural identifiability is not enough to fully describe the phenomena here, since the weights of the neural network are seemingly never identifiable, even if the missing functional form U_theta is identifiable. We have actually found a case of this in pharmacology applications (https://youtu.be/Z_-WxpaygB0?t=1189), where the approach could seemingly always identify that the missing functional was linear (known from generated data) but with an unrecoverable random constant from the formulation. However, as interesting as functional structural identifiability of UDEs is, we've left it out of this discussion to focus on the software and plan to have a full separate manuscript on this topic.

> I am struggling to see how this method would work with added noise. Noise is a primary consideration in data-driven modeling of dynamical systems. I see one mention of this in SI section 4.1, where the added noise is extremely small (10^-3). This is not convincing yet, and I strongly urge the authors to perform a serious study on noise robustness of the proposed approach.

The supplemental was greatly expanded to include an analysis of the noise robustness on a case where pure SINDy failed due to sparse data. The theoretical foundation for how it's able to have noise robustness seems like it would follow directly from numerical analysis. Using an interpolating polynomial to calculate the derivative terms would make the derivatives be at a lower accuracy than the original polynomial. In fact, we pulled the data generation back to a point where from the new Figure 1 it should be clear what difficulties polynomial interpolation would have, and how the prior structural knowledge could help fill in a few details.

Meanwhile, the mixed UDE approach is essentially an integral loss on the defined derivative, which would have the advantage of globally fitting the derivative values instead of just locally. Using such global information is what I would attribute the noise smoothing in the derivative estimates to, though I would think a full theoretical analysis of the approach would be required before fully ascribing the result to this. For now, we believe that there is at least sufficient computational evidence to suggest that the method is interesting and that the software has opened up an interesting line of inquiry while showing that the software is both capable of doing neural network regressions efficiently and symbolic regression, which is what this software manuscript intends to do.

==> Universal Differential Equations/Reviewer_Statements.txt <==
Reviewers comments:

Reviewer #1 (Remarks to the Author):

**Recommendation**

I am very conflicted about this article: its content is excellent, but its presentation is substandard. As such, my recommendation is to "Invite the authors to revise their manuscript to address specific concerns before a final decision is reached".


**Summary**

This article emphasises the use of modern deep learning in traditional mathematical modelling, as a hybrid modelling paradigm. In particular this is done through the introduction of universal differential equations, and through the SciML ecosystem.

I am completely convinced of the extreme importance of this approach. Within a few years I fully expect this to become expected knowledge for serious practitioners, and if I could put an excerpt of this paper in the hands of all those currently doing traditional mathematical modelling, then I would.

That, however, is the issue: an excerpt. Not the paper as currently written. The quality of the presentation is simply not good enough.


**Outstanding features**

The use of deep learning techniques in conjunction with classical modelling techniques is excellent.

The proposed approach is a direct extension of current modelling techniques. Current mathematical modelling almost ubiquitously already involves fitting parameterised differential equations to data, often via stochastic gradient descent techniques. (e.g. Giles and Glasserman 2006, "Smoking Adjoints", _Risk_.) The article's proposed approach is to replace or augment these parameterised models with a different class of parameterised models, i.e. neural networks and friends. Doing so is straightforward using the tools built for deep learning, namely autodifferentiable GPU-capable software packages.

The benefits of doing so are substantial. Mechanistic theory-driven models will at some point always fail to capture the details of reality. Deep learning (with its easily trainable high-capacity function approximators) offers a way to bridge the gap between theory and observation. The proposed hybridisation represents a strongly informative prior on model space. This implies less training data is required, the model has better extrapolation properties, and so on.

This is an extremely significant contribution. This fact should not be overshadowed by the rest of this review -- which, as tends to happen, will focus mostly on the negative aspects.


**Main flaw: Quality of presentation**

The main flaw is the quality of the presentation, most particularly the less technical parts, such as the introduction prior to Section 1.

The hybrid mechanistic/data-driven approach is not clearly motivated. The approach is introduced with little more than "deep learning has had recent advances / sometimes theory works / sometimes deep learning works", without clearly selling why deep learning techniques should be of interest to those who are already comfortable building theory-driven mechanistic models. (Who I believe are the target audience of this article.)

Likewise the benefits of this approach are scarcely discussed in the introduction, and are best buried in the layout-of-the-paper bullet points.

Frankly I believe the "outstanding features" section of this review makes a more compelling case for these points than the article itself does.

These issues are exacerbated by the fact that at every scale (sentences, paragraphs, sections, the abstract, the whole paper), the article is far too wordy. Ten words are not used when twenty could be used instead. Paragraphs are frequently unwieldly large.

To give a couple of explicit examples:

- Section 4.1: "We can accurately capture the non-locality of the convection in this term by making the UDE a high-dimensional neural network. Using data from horizontal average temperatures T with known physical parameters P, we can directly reconstruct a nonlinear P-dependent parameterization by training a universal diffusion-advection partial differential equation." could be stated with just "Using data from average temperatures T and known physical parameters P, the non-locality of the convection term may be captured by training a universal diffusion-advection partial differential equation." This sort of local compression should be applied through the article.
- The beginning of Section 5 "Discussion" is essentially irrelevant, as neither image processing nor NLP are the focus of this article.

At present the article is 18 pages; I believe an improved article would sit somewhere around 10. Doing so will force the authors to state their points more succinctly, and thus more convincingly. This would also imply keeping only the most important material. Whilst each individual section contributes something, the marginal contribution of each section (wrt all previous sections) drops off very rapidly.

The introduction would be much more navigable/skimmable with (sub)section headings -- "Contributions" etc.


**Comparison to other ecosystems**

Whilst I am quite willing to believe that SciML is both faster and more feature-complete than other offerings, I do not regard the comparisons to existing work (torchdiffeq; torchsde; tfdiffeq) to be at all fair. (I shall focus on the comparisons to torchdiffeq/torchsde.)

Regarding Table 1. This claims that torchdiffeq/torchsde do not support multithreading, which is false -- both support multithreaded parallelism via batching. Likewise the claim about distributed computing is false, as PyTorch (underlying these libraries) has support for distributing computing. torchsde is erroneously claimed not to support discretise-then-optimise. The column on sparsity is a strange inclusion, given that neither of the other libraries include implicit solvers at all, so that the column would be better titled "implicit". (With good reason, it might be noted -- these libraries tend to focus on pure-neural-network vector fields, for which implicit methods are questionably useful at best.)

SciML claims several-orders-of-magnitude speedups over its competitors. (And indeed I verified a handful of benchmarks.) That these improvements are observed seems completely reasonable as the libraries have different uses cases; SciML targets smaller (possibly stiff) scientific problems whilst the other libraries target larger (typically nonstiff) machine learning problems. (A regime in which the dominant computational costs shift to e.g. dense convolutional operations, and for which the various small overheads have not been optimised out.)

However, the benchmarks can be meaningfully improved; most notably the benchmarks appear to be CPU-only. Given that all libraries involved are GPU-capable, then GPU benchmarks would be very informative.

Also, the benchmarks are not completely consistent between the two libraries. Largely the differences are minor, and collected at the end of this review. One that did stand out was that the reaction-diffusion benchmarks use explicit tridiagonal data structures in Julia, but use full dense matrices in PyTorch. This is definitely not a fair comparison, and one that is not a limitation of the libraries, as it is both easy and efficient to do multiplication by tridiagonal matrices by hand. (Especially ones with near-constant diagonals, as these stencils have.)

Of secondary importance (as it is not the main focus of the paper) it would very interesting to see the performance of SciML on the larger problems targeted by torchdiffeq/torchsde. Many of these problems (e.g. the ODE-RNN of Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_) actually involve relatively small MLPs, not large CNNs, and as such frequently exhibit poor GPU utilisation. Does SciML maintain its good performance for such use cases, i.e. are the contributions of this paper of interest to a broader audience?

I would note that this article does not seem to champion SciML as its main contribution. If the authors so desired, I believe it would be acceptable to leave out comparisons altogether, and defer them to another article focusing specifically on the SciML ecosystem. (And simply remark that SciML was the software framework of choice for this article.)


**SciML**

Setting aside the comparison to other ecosystems -- SciML itself appears to be of extremely high quality.

Speed has already been discussed; meanwhile the breath of features is astonishing, with the underlying DifferentialEquations.jl library supporting what appear to be many hundreds of solvers. Its documentation is excellent, easy to navigate, and incredibly comprehensive, and I very much enjoyed reading it. Much of the functionality offered is not available in any comparable library of which I am aware.

With that said, it was specifically the DiffEqFlux,jl component that was submitted for review. Its documentation is thorough and provides numerous examples, covering various standard neural differential equation models -- certainly this is better documentation than many libraries come with.

I would express one major concern, which is that the underlying DifferentialEquations.jl library already claims to support autodifferentiation through its solvers, whilst Flux.jl already provides neural network components. It is not at all clear what DiffEqFlux.jl contributes that cannot easily (and more flexibly) be reconstructed from these two component packages.

Various other minor concerns with the DiffEqFlux.jl documentation are noted at the end of this review.

The various SciML libraries do not seem to have any guidelines for contributions. There are only some dead links purporting to link to the developer documentation, and the usual "CONTRIBUTIONS.md" etc. files often found at the top level of repositories are not present. This is quite a strong disadvantage: libraries are often pushed beyond their original design requirements, for the which the most elegant solution is often to offer pull requests against the library. A clear willingness to accept well-written contributions would be a good way to manage uncertainty around decisions on which software stack a new long-term project should use.


**Experiments**

Some (all? It is not clear.) of the experiments are on synthetic data. This is a meaningful weakness of the paper: clear demonstrations of using this methodology to solve real-world real-data problems (plural!) would do much to emphasise the potential for its use.

The actual experiments themselves appear to be well-conducted. Error bars over multiple runs are not shown on the various graphical plots, which would be nice for a few of them (e.g. training error over time, Figure 3), but is generally acceptable for most of them (e.g. Figure 1), for which error bars are not expected to be necessary.

Code to reproduce the experiments is provided, and seems to be acceptably clear / well-put together.


**Terminology -- "Universal differential equations"**

The authors' choice of terminology -- "universal differential equations" -- seems to emphasise the importance of the universal approximation theorem to their constructions. It is surprising, then, that there is so little discussion of the universal approximation theorem and its implications. (And its limitations.)

The cleanest presentation of the classical theorem is probably that given by Pinkus 1999, "Approximation theory of the MLP model in neural networks", _Acta Numerica_. There are also several modern variants; see for example Park et al. 2020 "Minimum Width for Universal Approximation" and many of the references therein.


**Machine learning uses of neural differential equations**

There is now a substantial literature on the use of neural differential equations in machine learning, the typical venues being NeurIPS, ICML, ICLR. As the approach apparently motivating this article, there is not nearly enough discussion of this closely related literature.

I would particularly expect to see some discussion on Hamiltonian neural networks (Greydanus et al. 2019, "Hamiltonian Neural Networks", _NeurIPS_, and Zhong et al. 2019, "Symplectic ODE-Net: Learning Hamiltonian Dynamics with Control", _ICLR_, and others), as being closely related to the topic of the paper.

Other major use cases are time series applications (Rubanova et al. 2019 "Latent ODEs for Irregularly Sampled Time Series", _NeurIPS_ and Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_), and continuous normalising flows (Chen et al. 2018, "Neural Ordinary Differential Equations", _NeurIPS_, and Grathwothl et al. 2018 "FFJORD: Free-form Continuous Dynamics for Scalable Reversible Generative Models", ICLR).


**Various minor points (in no particular order)**

The location of SciML within the paper is a little odd. It is one of the first things discussed, in Section 1.1, before the need for it has even been established.

It is strange that torchdiffeq/torchsde are given separate lines in Table 1: SciML is a whole ecosystem; the PyTorch ecosystem should not be broken down into its component parts.

Section 1.3 of the supplementary material lists 8 different ways of calculating adjoints. This number seems to represent both mathematical differences (e.g. forward mode vs reverse mode) and software framework differences (Tracker vs Zygote). It would be helpful to distinguish these two kinds.

On benchmarks: The comparison against torchdiffeq's 'adams' method is not relevant -- the method is/was buggy and for the time being is no longer present in torchdiffeq.

On benchmarks: I would suggest running torchdiffeq/torchsde both with and without TorchScript. Differential equations are not the regime that TorchScript is designed for, and its use can sometimes actually slow things down.

On benchmarks: I do not think the introductory examples of torchdiffeq/torchsde (spiral, gBM) are interesting or relevant speed benchmarks: actual use-cases for SciML would be preferred.

On benchmarks: The benchmark comparisons to torchdiffeq sometimes use odeint_adjoint. odeint is nearly always faster that odeint_adjoint, so it would be best to always use odeint, to give the benefit of the doubt to a competing library.

On benchmarks: Only a single run appears to be performed for some benchmarks. Other benchmarks use multiple runs and take a mean. It either case it is generally preferred to perform multiple runs and take a minimum.

On benchmarks: Some of the Python benchmarks include the instantiation of the vector field (e.g. LorenzODE()) in the timing of the problem, which is not the case for the Julia benchmarks.

On the DiffEqFlux.jl documentation: It is not clear what makes the Fast* operations "fast". It would be informative to state why they are supposedly faster than the corresponding Flux.jl operations. Moreover, is there a reason that they cannot simply be upstreamed into Flux.jl? (If need be determining at compile time whether to dispatch to the Fast* implementation or the current Flux.jl implementation.)

On the DiffEqFlux.jl documentation: The "Tutorials" section is the first, large, and uncollapse-able, section of the documentation, which makes the documentation somewhat harder to navigate. When initially evaluating a library, I personally begin with its features and API, to see if it is suitable for my needs -- and only investigate the in-depth examples afterwards.

On the DiffEqFlux.jl documentation: Under Layers->Neural DIfferential Equation Layers, then a Neural ODE is claimed to be "continuous-time recurrant [sic] neural network". This is not quite accurate. Neural ODEs are continuous-time residual networks. Continuous-time recurrent networks are better described by neural CDEs (Kidger et al. 2020 "Neural Controlled Differential Equations for Irregular Time Series", _NeurIPS_).

"backpropogation" (used throughout) should be "backpropagation".

Line 56 of the supplementary material: "QuadratueAdjoint" should be "QuadratureAdjoint"


Reviewer #2 (Remarks to the Author):

Over the last few years there have been several works on the exact same theme: Getting some data from solving some ODE or PDE and then use regression and some Neural networks to retrieve the original ODE/PDE. In these works, the vast majority of the problems that are being solved are simple (with smooth solutions and not enough complexity) yet when one reads the claims in the paper one gets the impression that this is the theory of everything. This paper is no exception.

This type of work has existed now for decades, except that it has resurfaced recently under new names and acronyms. For example you may find the same ideas as presented here in PINNS in Lagaris et al. Artificial neural networks for solving ordinary and partial differential equations from 1998. A lot of similar works can be found in these proceedings form 2000 (https://mitpress.mit.edu/books/knowledge-based-neurocomputing - a title that is strikingly similar to the section 2 of this paper).

The authors also suggest that they extends SINDy but then practically the present method is a non-discrete version of PINNs (which eventually is practically identical to PINNS/Lagaris et al. when implemented). Please see also a recent related extension to SINDy by Brunton and Kutz group using shallow NN (Erichsson et al., Proc. Royal Soc. A, 2020).
Even more, the core of the work described here in has appeared before under the title Neural Ordinary Differential equations (https://arxiv.org/pdf/1806.07366.pdf - this paper acknowledges discussions with one of the authors of this paper).

A major question to this work is the lack of any assessment regarding how well posed is this approximation for given data. What if you approximate the solution of an ODE/PDE but then the boundary condition change? Does one need to retrain the model? If so what is the advantage of this work? Finally what if multiple ODEs/PDES describe the same sparse data? Under which regularisation one of these will be discovered by the present method ?

Finally, even ignoring the above criticism for originality, one may have hoped for an advance in terms of the problems that can be solved with these methods today. Section 2.1 advertises identification of non-linear interactions, yet all that is being identified is the xy terms in the Lotka- Volterra system. How about the solution of a chaotic system of ODEs instead ? In section 2.2 one reads about conservation laws and then sees an algebraic equality as a model of a conservation law-how about a fluid mechanics problem (say flow past a an airfoil at Re greater than 10'000)? The same motive is repeated in every section of this paper where the title is far more adventurous than the results (usually 1d in space and time) presented in the paper.

In summary the paper presents a collection of old ideas under a new name and applies it to rather trivial problems. I am not convinced that this kind of work should be published in any credible journal, let alone Nature Computational Science.


Reviewer #3 (Remarks to the Author):

The authors introduce universal differential equations (UDEs) as a flexible framework to aid scientific machine learning in discovering previously unknown governing equations, predict unobserved data dynamics, and simulate models in an efficient manner. The authors have provided open-source code to allow users to perform all of these tasks with only one software methodology. The article presents very promising and exciting results about the ability of this framework to solve many different types of problems accurately and efficiently, but the contributions of this work is at times unclear and warrants revision of the article.

Major revisions

Page 2, lines 53-55: It’s not clear how the “grey box” UDE approach is more interpretable than methods such as PINNs. In a PINN model, the user specifies a pre-determined differential equation model that governs the data to aid in training. The user then interprets the resulting trained parameters and equation forms. Equation (1) in this article is a generic dynamical system whose right hand side is universally approximated with neural networks such as Equation (2) based on the UAT. The PINN model seems to be more interpretable after training than a “grey-box” UDE approach; can the authors comment?

Page 4, lines 141-143. With 8 possible modes for calculating the adjoint, it is possible that some modes will succeed and others will fail for each of the documented case studies throughout the study. How can a user know a priori which modes will lead to success in each different case study? Does the user select which mode is used or is this determined automatically?

Section 1.1: This article is focused on the incorporation of UDEs as a usable framework for scientific machine learning, but this section describes the performance of the sciML ecosystem for solving many types of differential equations. Is SciML also a new contribution of this study? Or are the authors justifying their choice of the SciML ecosystem? There appear to be several previously-published articles on SciML, so what are the novel contributions of Section 1?

Table 2: In what context is it meaningful to solve an ODE system with 786,432 equations? How can a user even ensure the solution is accurate with this many dimensions?

Section 2.1: Is the method robust to noise in the data? I.e., it appears to work well then the model is perturbed by a normal distribution with standard deviation of 10^{-3}. How are the extrapolated predictions altered for a standard deviation of 10^{-2}, or 10^{-1}? These values are plausible when working with biological data. And what motivates the parameter choices of x_0=0.44249296 and y_0=4.6280594 as opposed to, say, x_0=0.44,y_0=4.63?

Section 2.1, lines 285-287: I don’t see any results in supplement 4.1 about the original SInDy approach being unable to learn the true underlying equations.

Section 2.1: lines 288-295. These results should either be included in this document or not included in the results. It may be appropriate in the discussion as future work.

Section 2.3: When we ascertain that the CNN has a filter of size 3, we recover the typical centered difference 1,-2,1 stencil, which is intuitive. Do we still recover intuitive stencils with more filters? I.e., for five do we recover 0,1,-2,1,0, the higher order stencil -1,16,-30,16,-1, or something else altogether? In practice, when does a user know that enough filters have been used?

Section 2.3: What is the advantage of using the UPDE framework here as opposed to PDE-FIND (the PDE equivalent of SINDy), or other methods used to infer PDEs from data? It appears as if the UPDE framework specified in Equation (13) requires the user to know the underlying model a priori.

Section 3.1: It is not clear to me how the stochastic differential equation (16) is related to the deterministic partial differential equation (17).

Section 4.1: what does the term \bar{wT} represent?

Section 4.1, line 412: Where does the non-locality arise from? There are no convolutions in Equations (19)-(20).

Section 4.3: It seems awkward that the training error for both the linear and neural net models are higher than the testing error. Why is this?

Minor revisions

Line 14, page 1 should read “This work demonstrates”

Page 4, line 142: AD has not been defined

Page 8, line 268-9 should read “between the predator”

Page 13, line 362 should read “given by requiring that”



Reviewer #4 (Remarks to the Author):

This work develops a generic neural network model for solving physical systems, called universal differential equations. The topic is timely, as many researchers are actively seeking strategies for physics-informed machine learning, especially physics-informed neural networks. The proposed approach appears to be quite general, including ODEs, PDEs, stochastic systems, boundary value problems, delay systems and DAEs. The authors also demonstrate this approach on several example systems of varying complexity.

Overall, I'm quite positive about this work, as I believe that the authors have provided a compelling modeling framework that will be useful for the community. The authors also provide open source code, which is commendable and will help with the wide adoption of these methods.

I do have some issues with this paper, mostly in its presentation. I believe that the authors can improve how they explain this method, how it is used, and its demonstration on examples. Hopefully this will help both the reader and the authors, as I believe with some polish this will become widely adopted.

* There is not main schematic figure outlining the overarching approach. It would be helpful to see the method workflow, what assumptions are placed on the model architecture, etc., how data is processed, and what is the "output" of this approach on an illustrative example.

* Similarly, most of the examples in the main text are not accompanied by any results figures or tables, which makes it quite hard to "see" that the method is working. For example, I was constantly referring to the SI, and even then, many of these figures do not clearly show the benefits of the method. I would recommend a summary figure in the main text that includes comparison figures showing the success of the method on the main applications (HJB, Boussinesq, etc.).

* Then, the most compelling examples should have more detailed "zoom-in" figures that show more details about how the UODE is enabling enhanced modeling/prediction/simulation, etc.

* In several of these examples, it might help to plot the spatial field, for example in the fluid equations, to see how the approach is reconstructing the full flow field.

* The SINDy algorithm should be "SINDy" not "SInDy".

* The idea of UODE enhanced SINDy is interesting. Is the UODE correction interpretable as a symbolic expression, or is it an input--output function?

* I am struggling to see the accuracy/efficiency tradeoff and where this method fits in compared with traditional scientific computing solutions. Of course, it is unreasonable to expect a new method to outperform decades-old techniques, but I need to see more details about quantitative accuracy and efficiency. In fact, in the main article, I don't see any information about accuracy or efficiency. This is essential.

* The description of the UODE in the introduction is overly simplistic and doesn't really give me much of a feeling of how to use this or how general the approach is. For example, it might help to give some specific examples about how to formulate this for ODEs vs PDEs vs Stochastic equations vs BVPs vs etc etc. Also, what is the NN architecture that is recommended? Can the resulting models be used for analysis or just prediction? Maybe this information is somewhere in the paper, but I can't find it, and there is no clear section on formulating the UODE. This would be extremely helpful.

* For a claim of "universal", I think it is also important to clearly discuss limitations and future directions. For example, does this work with data that is unevenly spaced in time or space? Does the approach require that the full system state is measured, or will it work with latent variables?

* I am struggling to see how this method would work with added noise. Noise is a primary consideration in data-driven modeling of dynamical systems. I see one mention of this in SI section 4.1, where the added noise is extremely small (10^-3). This is not convincing yet, and I strongly urge the authors to perform a serious study on noise robustness of the proposed approach.

This initial draft is promising, and I believe that the authors can address these issues in a revision.

Best regards,
Steve Brunton

==> Universal Differential Equations/Reviewers.txt <==
Potential reviewers of this manuscript include individuals with backgrounds in both applied mathematical modeling and machine learning. Here I have selected potential individuals whose background contains not only expertise in the existing methods that are built upon in this manuscript, but also expertise in the current software landscape to judge the efficiency and significance of not just the methods but also their implementation. These individuals include:

Linda Petzold, petzold@cs.ucsb.edu - Professor Petzold is an applied mathematician at the University of California, Santa Barbara. Linda is renown for her work on the adjoints of differential-algebraic equations, fast methods for solving differential equations like LSODA and DASSL, parameter estimation in biological organisms with StochSS, and recently has published ``Integrating machine learning and multiscale modeling—perspectives, challenges, and opportunities in the biological, biomedical, and behavioral sciences'', a review article identifying major problems that could be solved by integrating machine learning and scientific computing. Linda thus is the leading expert in many of the mathematical disciplines we utilize and would be a good judge as to the significance of our methods and results. Important resource: https://epubs.siam.org/doi/abs/10.1137/S1064827501380630?journalCode=sjoce3

Steven Brunton, sbrunton@uw.edu - Professor Brunton is an applied mathematician at the University of Washington. He is the author of the papers on the SInDy method and thus would have a good background for determining the significance of the model-ehanced approaches. Important resource: https://www.pnas.org/content/113/15/3932

Ruth Baker, ruth.baker@maths.ox.ac.uk - Professor Baker is an applied mathematician at the University of Oxford with a background in computational methodologies and fitting both stochastic and spatial dynamical systems in biological contexts. Professor Baker has a background with includes development of parameter estimation software in Julia, and notably has recently released a review on the topic: https://arxiv.org/abs/1912.12404

Sheehan Olver, 	s.olver@imperial.ac.uk - Professor Olver is an applied mathematician at Imperial College London with a background in numerical methods for partial differential equations and their efficient computation in the Julia programming language. Such a background places Professor Olver in the position to critique the true effectiveness of the proposed PDE acceleration approaches while having a background of the efficiency of the reverse-mode adjoint calculation approach. Important resource: https://arxiv.org/abs/1409.5529

Reviewers to Exclude:

David Duvenaud, duvenaud@cs.toronto.edu - Professor Duvenaud is a computer scientist at the University of Toronto. Some of the authors are currently collaborating with students in his lab, such as Jesse Bettencourt, which have led to preprints (https://arxiv.org/abs/1902.02376), co-authored blog posts, etc.

==> Universal Differential Equations/cover_letter.txt <==
Dear Nature Methods Editor(s),

Please find attached our manuscript "Universal Differential Equations for Scientific Machine Learning" to consider for publication in Nature Methods.

Many scientific disciplines, including bioscience fields such as systems biology and quantitative systems pharmacology, utilize mechanistic modeling to predict and understand properties of the system. However, major advances in biological technologies such as next generation sequencing techniques have caused a wave of data-driven machine learning discoveries. In many cases, there is a gap between these methodologies which is seemingly hard to bridge: some studies make use of machine learning where the system knowledge is derived from big data, while others use mechanistic models where the system knowledge is expert knowledge collected from the vast scientific literature. The question we asked in this manuscript was, does this have to be the case? Is it possible to create predictive models that utilize both big data machine learning aspects while simultaneously incorporating mechanistic models constructed through expert literature review and understanding of biological processes?

In this manuscript we present a general framework, the universal differential equation, which is able to realize the connection between machine learning and traditional mechanistic modeling. By directly incorporating deep learning into mechanistic models, we demonstrate the ability to automatically discover missing mechanisms from systems where some structures can be utilized as prior knowledge, build chemical conservation laws into the machine learnable structures, and utilize connections to convolutional neural networks to discover spatiotemporal models. 

Often in science, realizing a framework in software is a matter of rolling up your sleeves and programming the idea.  However the composing of the complex algorithmic pieces was impossible with existing toolchains. As PyTorch is semantically different from Python, and TensorFlow is semantically different from Python, is it not possible to simply train universal differential equations by adding neural networks from those frameworks into existing large-scale simulators. Thus to advance  machine learning augmented mechanistic modeling, we  developed new software technologies that enable the composition of arbitrary mechanistic simulation code with machine learning frameworks. In this manuscript we showcase our new computational framework, the SciML ecosystem of packages in Julia, which solves this fundamental issue. We detail order of magnitude and more performance advantages against other efforts at ML-integrated differential equation libraries and demonstrate all of the features necessary for large-scale scientific modeling, including handling for stiffness, sparsity, and parallelism. Together, we believe that the software advance is connected to and as important as the methodological advance, as it has been the driver of this new wave of science. The preprint for the software has already received 40 citations, and we make note in the paper how collaborators have made use of this new software and its methods for discovering droplet physics and improving battery design.

Thank you very much in advance and we look forward to your response!

==> cover_letter.txt <==
Dear Nature Methods Editor(s),

Please find attached our manuscript "Universal Differential Equations for Scientific Machine Learning" to consider for publication in Nature Methods.

Many scientific disciplines, including bioscience fields such as systems biology and quantitative systems pharmacology, utilize mechanistic modeling to predict and understand properties of the system. However, major advances in biological technologies such as next generation sequencing techniques have caused a wave of data-driven machine learning discoveries. In many cases, there is a gap between these methodologies which is seemingly hard to bridge: some studies make use of machine learning where the system knowledge is derived from big data, while others use mechanistic models where the system knowledge is expert knowledge collected from the vast scientific literature. The question we asked in this manuscript was, does this have to be the case? Is it possible to create predictive models that utilize both big data machine learning aspects while simultaneously incorporating mechanistic models constructed through expert literature review and understanding of biological processes?

In this manuscript we present a general framework, the universal differential equation, which is able to realize the connection between machine learning and traditional mechanistic modeling. By directly incorporating deep learning into mechanistic models, we demonstrate the ability to automatically discover missing mechanisms from systems where some structures can be utilized as prior knowledge, build chemical conservation laws into the machine learnable structures, and utilize connections to convolutional neural networks to discover spatiotemporal models. 

Often in science, realizing a framework in software is a matter of rolling up your sleeves and programming the idea.  However the composing of the complex algorithmic pieces was impossible with existing toolchains. As PyTorch is semantically different from Python, and TensorFlow is semantically different from Python, is it not possible to simply train universal differential equations by adding neural networks from those frameworks into existing large-scale simulators. Thus to advance  machine learning augmented mechanistic modeling, we  developed new software technologies that enable the composition of arbitrary mechanistic simulation code with machine learning frameworks. In this manuscript we showcase our new computational framework, the SciML ecosystem of packages in Julia, which solves this fundamental issue. We detail order of magnitude and more performance advantages against other efforts at ML-integrated differential equation libraries and demonstrate all of the features necessary for large-scale scientific modeling, including handling for stiffness, sparsity, and parallelism. Together, we believe that the software advance is connected to and as important as the methodological advance, as it has been the driver of this new wave of science. The preprint for the software has already received 40 citations, and we make note in the paper how collaborators have made use of this new software and its methods for discovering droplet physics and improving battery design.

Thank you very much in advance and we look forward to your response!
